Rate-Independent Gradient Crystal Plasticity Theory -- Robust Algorithmic Formulations based on Incremental Energy Minimization

Numerically robust algorithmic formulations suitable for rate-independent crystal plasticity are presented. They cover classic local models as well as gradient-enhanced theories in which the gradients of the plastic slips are incorporated by means of the micromorphic approach. The elaborated algorithmic formulations rely on the underlying variational structure of (associative) crystal plasticity. To be more precise and in line with so-called variational constitutive updates or incremental energy minimization principles, an incrementally defined energy derived from the underlying time-continuous constitutive model represents the starting point of the novel numerically robust algorithmic formulations. This incrementally defined potential allows to compute all variables jointly as minimizers of this energy. While such discrete variational constitutive updates are not new in general, they are considered here in order to employ powerful techniques from non-linear constrained optimization theory in order to compute robustly the aforementioned minimizers. The analyzed prototype models are based on (1) nonlinear complementarity problem (NCP) functions as well as on (2) the augmented Lagrangian formulation. Numerical experiments show the numerical robustness of the resulting algorithmic formulations. Furthermore, it is shown that the novel algorithmic ideas can also be integrated into classic, non-variational, return-mapping schemes.

==> Condition_0.txt <==
0 3.14356047942277
1 4.41947769599381
2 8.532689933721
3 8.54179263483874
4 8.49728248087261
5 8.49838146618553


==> Condition_001_0.txt <==
0 2.94360533210639
1 3.49006799259993
2 3.72571740198619
3 3.54173933383282
4 3.53637418468613
5 3.53625255525825
6 3.5362521511351
7 3.5362521539059


==> Condition_001_1.txt <==
0 0.816176730881387
1 2.96268712960584
2 5.02964503273765
3 5.1329912282955
4 4.75221035505177
5 4.44974739007596
6 4.42353143117754
7 4.42345658902859
8 4.42345650274235


==> Condition_001_2.txt <==
0 0.105567569007301
1 2.8915705858841
2 6.21743549725563
3 7.53299480819158
4 7.3788511141247
5 7.04417944905906
6 6.74400374056989
7 6.67623637613485
8 6.67424630642846
9 6.67424620956675


==> Condition_001_m1.txt <==
0 5.47213654046695
1 5.513736319958
2 5.39298064496741
3 4.9910826445411
4 5.7451213515659
5 5.0947400877744
6 5.44015960469056
7 5.22081844511503
8 5.16312824938197
9 5.15944946607036
10 5.15939147987469


==> Condition_001_m2.txt <==
0 8.11742436253889
1 7.09367916351034
2 7.60837744990551
3 7.72487468625865
4 7.70473511141114
5 7.39748574819266
6 7.12908214876608
7 7.4684590836054
8 7.6334144250865
9 7.73954034551553
10 7.41119170912988
11 7.60810278223106
12 7.9944553808806
13 7.84766289844023
14 7.00469103803005
15 6.64628549523818
16 8.36435113054141
17 7.20041947541429
18 7.7491923577637
19 7.4345511526076
20 7.50826858970211
21 7.33440534279965
22 7.31158118687629
23 6.37241071060459
24 7.98594680735117
25 8.19239168768043
26 7.77207166195372
27 8.00823825565873
28 7.46917991788063
29 7.1119222170183
30 8.33717484727076
31 7.65736570394711
32 7.4617565276738
33 7.56523720463228
34 7.43321257118594
35 7.28796139536098
36 7.10479007243483
37 7.29344855996149
38 7.96237359869474
39 9.44486964919567
40 7.84289088578566
41 7.5680688128367
42 7.42562527365643
43 7.94671841297771
44 7.76678204014378
45 7.89070534614949
46 7.70189089901262
47 6.23312161855634
48 7.81892705730189
49 7.92648416756391
50 7.81437136594243


==> Condition_002_0.txt <==
0 2.90560258542117
1 4.38725641136661
2 3.79858894522628
3 3.54675294283649
4 4.51689120471048
5 5.38041440635899
6 7.30852243378351
7 4.15311169200175
8 3.88894529571266
9 3.87690741405083
10 3.88049410932687
11 3.88070746033033
12 3.88070784115162


==> Condition_002_1.txt <==
0 0.838706547757806
1 2.95613116113027
2 6.70768118852375
3 5.16129951949364
4 4.85339343962588
5 4.92520640894908
6 7.38461542294238
7 5.41310380006665
8 5.01677768190203
9 4.70155073058508
10 4.70168153703383
11 4.70169452025677
12 4.70169454244263


==> Condition_002_2.txt <==
0 0.11045675725548
1 2.25178347704036
2 6.66836427298631
3 7.51945985788241
4 6.11462183226251
5 5.80182692412245
6 5.61049271243115
7 6.76385096071475
8 7.0099791256217
9 7.03615510007003
10 8.05446841583906
11 10.8519116364429
12 7.64594720370833
13 7.31839026527372
14 6.98910765082402
15 6.94414038320269
16 6.94414174587045
17 6.94414174858913


==> Condition_002_m1.txt <==
0 5.44882252217834
1 5.34372404994508
2 4.9475208014136
3 4.89188678064693
4 5.79018727666807
5 5.65816489748264
6 5.47461037036721
7 5.43704918406949
8 5.43924921280484
9 5.43933473344325


==> Condition_1.txt <==
0 0.871813419802535
1 2.45357973101314
2 6.24010955103211
3 11.3413786817634
4 13.6568393375239
5 12.6871631468366
6 12.7332918185501
7 15.1642695663361
8 12.6939162365385
9 11.2318905011861
10 9.8815138229864
11 8.77933366961504
12 8.61207823471594
13 9.32940431196397
14 9.66821896981506
15 9.73507181089534
16 9.73739294761565


==> Condition_2.txt <==
0 0.111923384547867
1 2.25023386483819
2 5.95320117672912
3 12.7036641124123
4 16.653789357697
5 13.0279691410036
6 14.7593699096346
7 15.5885632760719
8 15.7307538092305
9 15.6145055886383
10 15.0760119737151
11 14.8503788940819
12 14.301075703429
13 13.4100138588689
14 12.4259702616681
15 11.6274298671643
16 11.1896168716157
17 11.064184973271
18 11.0539319697463


==> Condition_m1.txt <==
0 5.60001794087662
1 6.54700807754518
2 6.98669360165575
3 6.76545012931699
4 6.75211650261517
5 6.75208563579343


==> Ref_SB2003.csv <==
0.0, 0.0
0.006011532327321878, 0.005809525567203044
0.02045590861380342, 0.042438317174401496
0.012201979307242539, 0.024061838673163027
0.03283680257364474, 0.06776805781124395
0.04521769653348606, 0.0923528060764145
0.057598590493327495, 0.11644089276047043
0.06997948445316882, 0.14102564102564097
0.08236037841301014, 0.1656103892908115
0.09474127237285146, 0.1894501451843102
0.10712216633269278, 0.21403489344948073
0.1195030602925341, 0.23861964171465128
0.13188395425237542, 0.26245939760814996
0.14426484821221675, 0.2870441458733205
0.15664574217205807, 0.3151055252062929
0.1793440477651005, 0.33919361189034886
0.20410583568478313, 0.35781842118214474
0.24743896454422776, 0.37987019538363104
0.32791477528319646, 0.397023644741375
0.43934282092176835, 0.41264985973719176
0.5693422075001023, 0.4284572433324832
0.7055320410583569, 0.4432216376074341
0.8417218746166114, 0.4573087660899561
0.9779117081748662, 0.47017681614610596
1.1141015417331208, 0.4819612409343695
1.2502913752913756, 0.4930006733509612
1.3864812088496299, 0.5028887539204238
1.5226710424078846, 0.5118963889597287
1.658860875966139, 0.519955851889633
1.7950507095243937, 0.52760895534408
1.9312405430826485, 0.5343816132683694
2.067430376640903, 0.5404770054002299
2.2036202101991575, 0.5458274051604185
2.3398100437574123, 0.550703718865907
2.4759998773156666, 0.5549027667789663
2.6121897108739214, 0.5584922754788397
2.748379544432176, 0.5613367918070413
2.8845693779904304, 0.5635040423428139
3.020759211548685, 0.5643844878729715
3.15694904510694, 0.5639781283975142
3.2931388786651943, 0.5619463310202273
3.4293287122234495, 0.5592372678505115
3.565518545781704, 0.5559186654676097
3.701708379339958, 0.5515164378168216
3.8378982128982133, 0.5458274051604185
3.9740880464564676, 0.5393933801323436
4.110277880014722, 0.5322820893118397
4.246467713572978, 0.5230035479555633
4.382657547131232, 0.5090518726315271
4.512656933709565, 0.4929600374034155
4.636465873307979, 0.4770172006496382
4.754084365926472, 0.46128958391434394
4.871702858544964, 0.44498252866774934
4.970750010223695, 0.43107600439654176
5.0, 0.4266794625719769


==> Ref_SB2003.txt <==
0.0  0.0
0.006011532327321878  0.005809525567203044
0.02045590861380342  0.042438317174401496
0.012201979307242539  0.024061838673163027
0.03283680257364474  0.06776805781124395
0.04521769653348606  0.0923528060764145
0.057598590493327495  0.11644089276047043
0.06997948445316882  0.14102564102564097
0.08236037841301014  0.1656103892908115
0.09474127237285146  0.1894501451843102
0.10712216633269278  0.21403489344948073
0.1195030602925341  0.23861964171465128
0.13188395425237542  0.26245939760814996
0.14426484821221675  0.2870441458733205
0.15664574217205807  0.3151055252062929
0.1793440477651005  0.33919361189034886
0.20410583568478313  0.35781842118214474
0.24743896454422776  0.37987019538363104
0.32791477528319646  0.397023644741375
0.43934282092176835  0.41264985973719176
0.5693422075001023  0.4284572433324832
0.7055320410583569  0.4432216376074341
0.8417218746166114  0.4573087660899561
0.9779117081748662  0.47017681614610596
1.1141015417331208  0.4819612409343695
1.2502913752913756  0.4930006733509612
1.3864812088496299  0.5028887539204238
1.5226710424078846  0.5118963889597287
1.658860875966139  0.519955851889633
1.7950507095243937  0.52760895534408
1.9312405430826485  0.5343816132683694
2.067430376640903  0.5404770054002299
2.2036202101991575  0.5458274051604185
2.3398100437574123  0.550703718865907
2.4759998773156666  0.5549027667789663
2.6121897108739214  0.5584922754788397
2.748379544432176  0.5613367918070413
2.8845693779904304  0.5635040423428139
3.020759211548685  0.5643844878729715
3.15694904510694  0.5639781283975142
3.2931388786651943  0.5619463310202273
3.4293287122234495  0.5592372678505115
3.565518545781704  0.5559186654676097
3.701708379339958  0.5515164378168216
3.8378982128982133  0.5458274051604185
3.9740880464564676  0.5393933801323436
4.110277880014722  0.5322820893118397
4.246467713572978  0.5230035479555633
4.382657547131232  0.5090518726315271
4.512656933709565  0.4929600374034155
4.636465873307979  0.4770172006496382
4.754084365926472  0.46128958391434394
4.871702858544964  0.44498252866774934
4.970750010223695  0.43107600439654176
5.0  0.4266794625719769


==> Tensile_Var_440_BE_loc.txt <==
0 0
0.125 0.9210408450952
0.25 1.440499970133
0.375 1.504845260743
0.5 1.55461143243
0.625 1.599324373626
0.75 1.63946272919
0.875 1.675421397019
1 1.707561787234
1.125 1.736183116413
1.25 1.761568701805
1.375 1.783962405554
1.5 1.803570113241
1.625 1.820556123743
1.75 1.835047414197
1.875 1.847137404474
2 1.856856403586
2.125 1.86415912204
2.25 1.868903562068
2.375 1.870826282894
2.5 1.869593565539
2.625 1.865260266632
2.75 1.858308883891
2.875 1.849347866592
3 1.838925096237
3.125 1.827396585167
3.25 1.815097251542
3.375 1.802364321807
3.5 1.789547103683
3.625 1.776857727048
3.75 1.764378995594
3.875 1.75216840557
4 1.74022736698
4.125 1.728679838683
4.25 1.717547439355
4.375 1.706892488517
4.50000000000005 1.696652539735
4.62500000000005 1.686833084381
4.75000000000005 1.677406951311
4.87500000000005 1.668371699011
5 1.659710520126


==> Tensile_Var_440_BE_loc_corr.txt <==
0 0
0.125 0.239470619724752
0.25 0.37452999223458
0.375 0.39125976779318
0.5 0.4041989724318
0.625 0.41582433714276
0.75 0.4262603095894
0.875 0.43560956322494
1 0.44396606468084
1.125 0.45140761026738
1.25 0.4580078624693
1.375 0.46383022544404
1.5 0.46892822944266
1.625 0.47334459217318
1.75 0.47711232769122
1.875 0.48025572516324
2 0.48278266493236
2.125 0.4846813717304
2.25 0.48591492613768
2.375 0.48641483355244
2.5 0.48609432704014
2.625 0.48496766932432
2.75 0.48316030981166
2.875 0.48083044531392
3 0.47812052502162
3.125 0.47512311214342
3.25 0.47192528540092
3.375 0.46861472366982
3.5 0.46528224695758
3.625 0.46198300903248
3.75 0.45873853885444
3.875 0.4555637854482
4 0.4524591154148
4.125 0.44945675805758
4.25 0.4465623342323
4.375 0.44379204701442
4.50000000000005 0.4411296603311
4.62500000000005 0.43857660193906
4.75000000000005 0.43612580734086
4.87500000000005 0.43377664174286
5 0.43152473523276


==> Tensile_Var_BE_loc_fixed.txt <==
0 0
0.0113636363636365 0.021924890156351
0.0227272727272725 0.043839088792122
0.034090909090909 0.065742603598594
0.0454545454545455 0.087635442260002
0.05681818181818 0.109517612453574
0.06818181818182 0.131389121849648
0.079545454545455 0.153249978111516
0.09090909090909 0.175100188895528
0.102272727272725 0.196939761851066
0.113636363636365 0.21876870462057
0.125 0.240505159190244
0.136363636363635 0.255579386753236
0.147727272727275 0.2648988007419
0.15909090909091 0.27045721008332
0.170454545454545 0.27517244656798
0.18181818181818 0.2798170810578
0.19318181818182 0.2844156370614
0.204545454545455 0.28896174285056
0.21590909090909 0.29347281936388
0.227272727272725 0.29797171897506
0.238636363636365 0.30245841237716
0.25 0.30693587265848
0.261363636363635 0.31140292481766
0.272727272727275 0.31585475527216
0.28409090909091 0.32029684795862
0.295454545454545 0.3247317134789
0.30681818181818 0.32915143715376
0.31818181818182 0.333387903706
0.329545454545455 0.33700802320744
0.34090909090909 0.34035033954506
0.352272727272725 0.34350113729152
0.363636363636365 0.34649964168274
0.375 0.34928293614786
0.386363636363635 0.35180789658924
0.397727272727275 0.35410013623088
0.40909090909091 0.35624463338334
0.420454545454545 0.3582832743087
0.43181818181818 0.36024036362236
0.44318181818182 0.36210986283888
0.454545454545455 0.3639046112819
0.46590909090909 0.36559016298766
0.477272727272725 0.3672211987522
0.488636363636365 0.36882859499798
0.5 0.37042212597806
0.51136363636365 0.37199946080206
0.52272727272725 0.37356170483502
0.5340909090909 0.37510555803136
0.54545454545455 0.37663887460108
0.5568181818182 0.37815823905496
0.5681818181818 0.37966209844056
0.57954545454545 0.38115643788222
0.5909090909091 0.38263910463194
0.60227272727275 0.38411040970328
0.61363636363635 0.38557608898562
0.625 0.387036239811
0.63636363636365 0.38849032518582
0.64772727272725 0.38993693506066
0.6590909090909 0.39137683168064
0.67045454545455 0.39281095878648
0.6818181818182 0.3942391106641
0.6931818181818 0.39566034258894
0.70454545454545 0.39707564855192
0.7159090909091 0.39848444804818
0.72727272727275 0.3998859801612
0.73863636363635 0.40128198382818
0.75 0.4026729689723
0.76136363636365 0.40405895879102
0.77272727272725 0.40543829913262
0.7840909090909 0.40681197026418
0.79545454545455 0.40817975254862
0.8068181818182 0.40954192990776
0.8181818181818 0.4108989067287
0.82954545454545 0.41225062131032
0.8409090909091 0.41359640795382
0.85227272727275 0.41493747008974
0.86363636363635 0.41627369082702
0.875 0.41760523842596
0.88636363636365 0.41893200499176
0.89772727272725 0.42025252097322
0.9090909090909 0.42156709477298
0.92045454545455 0.42287323836758
0.9318181818182 0.4241562077311
0.9431818181818 0.4254202713202
0.95454545454545 0.42667100097882
0.9659090909091 0.42791067190222
0.97727272727275 0.4291383325112
0.98863636363635 0.43035315671478
1 0.43155772887604
1.01136363636365 0.43275318864674
1.02272727272725 0.4339358899525
1.0340909090909 0.43510984159812
1.04545454545455 0.43627576698966
1.0568181818182 0.43743219934804
1.0681818181818 0.4385799405858
1.07954545454545 0.43971886857236
1.0909090909091 0.4408489577687
1.1022727272727 0.44196887602088
1.11363636363635 0.44307849796002
1.125 0.44417295906048
1.13636363636365 0.44525430878734
1.14772727272725 0.44632276396942
1.1590909090909 0.44737600547302
1.17045454545455 0.4484156109316
1.1818181818182 0.44944317996734
1.1931818181818 0.45045567658052
1.20454545454545 0.45145796377604
1.2159090909091 0.4524508817816
1.2272727272727 0.45343260376648
1.23863636363635 0.454405148483
1.25 0.45536884860038
1.26136363636365 0.4563238158778
1.27272727272725 0.45726611225568
1.2840909090909 0.45819912502858
1.29545454545455 0.45912343777456
1.3068181818182 0.46003819027998
1.3181818181818 0.46094553862422
1.32954545454545 0.4618430189425
1.3409090909091 0.46273149569764
1.3522727272727 0.46361063511516
1.36363636363635 0.4644794057969
1.375 0.46533980543804
1.38636363636365 0.46619428638198
1.39772727272725 0.4670430834043
1.4090909090909 0.46788660062586
1.42045454545455 0.4687241536627
1.4318181818182 0.46955622997374
1.4431818181818 0.47038308170464
1.45454545454545 0.47120488862304
1.4659090909091 0.47202129746382
1.4772727272727 0.47283192487986
1.48863636363635 0.47363732426062
1.5 0.47443680877788
1.51136363636365 0.47523085707318
1.52272727272725 0.47601974817462
1.5340909090909 0.47680315801716
1.54545454545455 0.47758133968168
1.5568181818182 0.4783545322582
1.5681818181818 0.4791222787741
1.57954545454545 0.47988486730132
1.5909090909091 0.4806414295761
1.6022727272727 0.48139278954832
1.61363636363635 0.48213878709932
1.625 0.48287991369618
1.63636363636365 0.48361635818496
1.64772727272725 0.48434814618424
1.6590909090909 0.48507503110768
1.67045454545455 0.48579662210638
1.6818181818182 0.4865130475023
1.6931818181818 0.4872248091477
1.70454545454545 0.48793203114266
1.7159090909091 0.48863448750012
1.7272727272727 0.48933212942302
1.73863636363635 0.49002489780738
1.75 0.49071262275594
1.76136363636365 0.49139539756632
1.77272727272725 0.49207348202792
1.7840909090909 0.49274687536334
1.79545454545455 0.49341571838364
1.8068181818182 0.49407968518792
1.8181818181818 0.49473894865356
1.82954545454545 0.49539386187616
1.8409090909091 0.49604448576878
1.8522727272727 0.49669072982412
1.86363636363635 0.49733222017674
1.875 0.4979691363374
1.88636363636365 0.4986015503872
1.89772727272725 0.49922977981734
1.9090909090909 0.49985383696872
1.92045454545455 0.5004735750664
1.93181818181815 0.5010890422785
1.9431818181818 0.50170018090764
1.95454545454545 0.50230706941974
1.9659090909091 0.50290988823036
1.9772727272727 0.50350864306106
1.98863636363635 0.50410322696838
2 0.50469376799114
2.01136363636365 0.5052803048462
2.02272727272725 0.50586285166924
2.0340909090909 0.50644142355794
2.04545454545455 0.50701603690686
2.05681818181815 0.5075866889431
2.0681818181818 0.50815323588666
2.07954545454545 0.50871588233206
2.0909090909091 0.50927463579512
2.1022727272727 0.50982938903052
2.11363636363635 0.51038021475792
2.125 0.5109271086764
2.13636363636365 0.51147014941178
2.14772727272725 0.51200938190038
2.1590909090909 0.51254481930834
2.17045454545455 0.5130764753088
2.18181818181815 0.51360430962386
2.1931818181818 0.51412835708052
2.20454545454545 0.51464866959038
2.2159090909091 0.5151652607595
2.2272727272727 0.51567814627394
2.23863636363635 0.51618733904426
2.25 0.51669285406908
2.26136363636365 0.51719470445682
2.27272727272725 0.51769289830674
2.2840909090909 0.5181874295728
2.29545454545455 0.51867833838808
2.30681818181815 0.51916558124704
2.3181818181818 0.5196492083575
2.32954545454545 0.52012925600402
2.3409090909091 0.52060573324448
2.3522727272727 0.52107865319224
2.36363636363635 0.52154802232572
2.375 0.52201376146452
2.38636363636365 0.52247593403018
2.39772727272725 0.52293460083228
2.4090909090909 0.52338977120378
2.42045454545455 0.52384136682098
2.43181818181815 0.52428947299092
2.4431818181818 0.52473411967444
2.45454545454545 0.52517531528306
2.4659090909091 0.52561307284486
2.4772727272727 0.52604739982782
2.48863636363635 0.52647830944618
2.5 0.52690576535714
2.51136363636365 0.52732964849916
2.52272727272725 0.52775014535646
2.5340909090909 0.52816722143172
2.54545454545455 0.52858088226294
2.55681818181815 0.52899116651134
2.5681818181818 0.5293981047823
2.57954545454545 0.52980170368528
2.5909090909091 0.53020190599896
2.6022727272727 0.53059871926594
2.61363636363635 0.53099222470346
2.625 0.53138242360034
2.63636363636365 0.53176920994054
2.64772727272725 0.53215260586618
2.6590909090909 0.53253270607238
2.67045454545455 0.53290949827908
2.68181818181815 0.53328298399454
2.6931818181818 0.5336531089747
2.70454545454545 0.53401997362714
2.7159090909091 0.53438356850346
2.7272727272727 0.53474390689772
2.73863636363635 0.53510099376942
2.75 0.53545480283048
2.76136363636365 0.53580532595122
2.77272727272725 0.53615256635642
2.7840909090909 0.53649647296388
2.79545454545455 0.53683700914688
2.8068181818182 0.53717420504982
2.8181818181818 0.53750812216114
2.82954545454545 0.53783872643748
2.8409090909091 0.53816580868726
2.8522727272727 0.53848956399264
2.86363636363635 0.53881000707638
2.875 0.53912701137178
2.88636363636365 0.53944056799022
2.89772727272725 0.5397507852061
2.9090909090909 0.54005760347032
2.92045454545455 0.54036094834384
2.9318181818182 0.54066092238054
2.9431818181818 0.5409575567175
2.95454545454545 0.54125082303214
2.9659090909091 0.54154059575876
2.97727272727275 0.54182689492256
2.98863636363635 0.54210968229262
3 0.5423890430881
3.01136363636365 0.54266489292912
3.02272727272725 0.5429371767716
3.0340909090909 0.54320583719298
3.04545454545455 0.5434708542731
3.0568181818182 0.54373223810906
3.0681818181818 0.54399007652652
3.07954545454545 0.54424431981842
3.0909090909091 0.5444949769324
3.10227272727275 0.54474215366558
3.11363636363635 0.54498578335838
3.125 0.5452258593444
3.13636363636365 0.5454624064695
3.14772727272725 0.54569531328338
3.1590909090909 0.54592459479792
3.17045454545455 0.5461501699277
3.1818181818182 0.54637197196088
3.1931818181818 0.54659017610132
3.20454545454545 0.54680468143678
3.2159090909091 0.54701541433474
3.22727272727275 0.54722240879358
3.23863636363635 0.54742570866776
3.25 0.54762526849654
3.26136363636365 0.5478210817469
3.2727272727273 0.54801310565378
3.2840909090909 0.54820128034646
3.29545454545455 0.5483855641069
3.3068181818182 0.54856599007028
3.3181818181818 0.54874245099362
3.32954545454545 0.5489149605472
3.3409090909091 0.54908352896904
3.35227272727275 0.54924807807194
3.36363636363635 0.5494085384281
3.375 0.5495649178604
3.38636363636365 0.54971712580824
3.3977272727273 0.54986491856036
3.4090909090909 0.5500084985148
3.42045454545455 0.55014780444364
3.4318181818182 0.55028281695556
3.44318181818185 0.55041338973478
3.45454545454545 0.55053948381328
3.4659090909091 0.55066108018142
3.47727272727275 0.55077772495564
3.48863636363635 0.5508896354364
3.5 0.55099648204614
3.51136363636365 0.55109809938534
3.5227272727273 0.5511943531913
3.5340909090909 0.55128560227988
3.54545454545455 0.55137185870312
3.5568181818182 0.55145314183622
3.56818181818185 0.55152940274042
3.57954545454545 0.55160042812966
3.5909090909091 0.5516659645835
3.60227272727275 0.5517258909981
3.61363636363635 0.55178039730736
3.625 0.55182949898648
3.63636363636365 0.55187250914094
3.6477272727273 0.5519081121151
3.6590909090909 0.55193574907328
3.67045454545455 0.5519573843537
3.6818181818182 0.5519702696001
3.69318181818185 0.55197199173168
3.70454545454545 0.55196583377936
3.7159090909091 0.55194784589204
3.72727272727275 0.5519053984639
3.7386363636364 0.5518347850197
3.75 0.55174887267578
3.76136363636365 0.55165058644956
3.7727272727273 0.55154568231282
3.7840909090909 0.5514153632416
3.79545454545455 0.5512813198425
3.8068181818182 0.5511076406927
3.81818181818185 0.55090151768366
3.82954545454545 0.55064673573468
3.8409090909091 0.55037846386094
3.85227272727275 0.55010503024776
3.8636363636364 0.54975434003334
3.875 0.54940118230088
3.88636363636365 0.54902689433592
3.8977272727273 0.54866330169066
3.9090909090909 0.54825232153666
3.92045454545455 0.54784446322268
3.9318181818182 0.54742070227208
3.94318181818185 0.5469930167897
3.95454545454545 0.54655928470806
3.9659090909091 0.54612298161304
3.97727272727275 0.545662257972
3.9886363636364 0.54519585359798
4.01136363636365 0.54350575488066
4.03409090909095 0.5425710533061
4.0568181818182 0.54122241641338
4.07954545454545 0.54008177113566
4.10227272727275 0.53867695768666
4.125 0.5373719507676
4.1477272727273 0.53611823982704
4.17045454545455 0.53457981804942
4.19318181818185 0.5330741851773
4.2159090909091 0.53161042816934
4.2386363636364 0.53008963783178
4.26136363636365 0.52843578220836
4.2840909090909 0.5268447884895
4.3068181818182 0.52528040428656
4.32954545454545 0.52371391125976
4.35227272727275 0.52214516258788
4.375 0.52053859808912
4.3977272727273 0.51892816534936
4.42045454545455 0.51732708723826
4.44318181818185 0.51577853134626
4.4659090909091 0.51422781358104
4.4886363636364 0.51268294707682
4.51136363636365 0.51114406327998
4.5340909090909 0.50960000629044
4.5568181818182 0.50805922716276
4.57954545454545 0.50651186468558
4.60227272727275 0.5049781024106
4.625 0.50345359537694
4.6477272727273 0.50193269488492
4.67045454545455 0.50042777112432
4.69318181818185 0.49892064342666
4.7159090909091 0.49743341917542
4.7386363636364 0.49595345836322
4.76136363636365 0.49447834513012
4.7840909090909 0.49300484803804
4.8068181818182 0.49154594486218
4.82954545454545 0.49008211187754
4.85227272727275 0.48862875541688
4.875 0.48717717672208
4.8977272727273 0.4857371166999
4.92045454545455 0.48428956641676
4.94318181818185 0.48287066979268
4.9659090909091 0.48142902017314
4.9886363636364 0.48001615354238
5 0.4803784923561


==> Tensile_idPlast_Var_BE_1em6.txt <==
0 0
0.105 0.001074355461355
0.21 0.001220858321452
0.315 0.001206547823312
0.42 0.001187682447769
0.525 0.001168112659552
0.63 0.001147893071708
0.735 0.00112709585929
0.84 0.001105780961075
0.945 0.00108388745747
1.05 0.00106133174586
1.155 0.001038636168589
1.26 0.001017989034801
1.365 0.0009992621182084
1.47 0.0009819134183804
1.575 0.0009661474842447
1.68 0.0009505529358317
1.785 0.0009358013544335
1.89 0.0009218486819196
1.995 0.0009085101949913
2.1 0.0008958015953954
2.205 0.00088399397032
2.31 0.0008726356292656
2.415 0.0008619559298951
2.52 0.0008515138453281
2.625 0.0008403945888596
2.73 0.0008290341223686
2.835 0.0008180654419019
2.94 0.0008076829272864
3.045 0.0007978653532193
3.15 0.0007882441351135
3.255 0.0007785647069444
3.36 0.0007689095219166
3.465 0.0007595201155176
3.57 0.0007504981563559
3.675 0.0007417825539423
3.78 0.000733364088262
3.885 0.0007251011856822
3.99 0.0007170859295632
4.095 0.0007092738194686
4.2 0.000701750089814


==> Tensile_idPlast_Var_BE_2.txt <==
0 0
0.105 0.001074395849634
0.21 0.001225258703561
0.315 0.001224647757047
0.42 0.001220815888544
0.525 0.001216663210074
0.63 0.00121234562706
0.735 0.001207996704558
0.84 0.00120361236334
0.945 0.001199200684237
1.05 0.001194767971507
1.155 0.001190347691964
1.26 0.0011859413421
1.365 0.001181545705074
1.47 0.001177176716372
1.575 0.001172801581594
1.68 0.001168444127627
1.785 0.00116410009739
1.89 0.001159772009046
1.995 0.001155469486146
2.1 0.001151185987209
2.205 0.001146925493506
2.31 0.001142682642182
2.415 0.001138456066331
2.52 0.001134247938935
2.625 0.001130061310236
2.73 0.001125885552003
2.835 0.001121724842864
2.94 0.001117581327695
3.045 0.001113452660609
3.15 0.001109340283396
3.255 0.001105247273741
3.36 0.001101191887582
3.465 0.001097226935748
3.57 0.001093405982871
3.675 0.001089774728836
3.78 0.001086281792606
3.885 0.001082795126682
3.99 0.001079322171357
4.095 0.001075882411883
4.2 0.001072480863271


==> Tensile_idPlast_Var_BE_local.txt <==
0 0
0.084 0.0008786516750871
0.168 0.001206203557309
0.252 0.001216580785055
0.336 0.001199477603623
0.42 0.001181544903925
0.504 0.001162734447705
0.588 0.001142989947159
0.672 0.001122238405302
0.756 0.001100362456624
0.84 0.001077025840086
0.924 0.001051421140003
1.008 0.001024085767279
1.092 0.0009980605336851
1.176 0.0009744463221473
1.26 0.0009538406648431
1.344 0.0009337332353973
1.428 0.0009151186270984
1.512 0.0008948230496421
1.596 0.0008736041812925
1.68 0.0008516137083681
1.764 0.0008267431793626
1.848 0.0008059856491665
1.932 0.0007877167521193
2.016 0.0007678393579327
2.1 0.0007487349566881
2.184 0.0007302782799677
2.268 0.0007120630247454
2.352 0.000694238982951
2.436 0.0006770971165799
2.52 0.0006607445770447
2.604 0.0006451248580677
2.688 0.0006300964163461
2.772 0.0006158210387943
2.856 0.0006027033793634
2.94 0.0005908935026327
3.024 0.0005801146656061
3.108 0.0005691561464198
3.192 0.0005588637659511
3.276 0.0005490476908553
3.36 0.0005396908063352
3.444 0.0005308334068724
3.528 0.0005224323903449
3.612 0.0005143535617063
3.696 0.0005066222329321
3.78 0.0004992779290123
3.864 0.0004922522122695
3.948 0.0004854417546623
4.032 0.0004788501002682
4.116 0.0004724709862156
4.2 0.0004663213215931


==> Timeconv_coarse_shear_RMBE_20000_004530.txt <==
0 7.33720716635741e-16
0.02 0.0954967937873303
0.04 0.0967243697811781
0.06 0.0979182774040645
0.08 0.0989137151139064
0.1 0.0993781136204796
0.12 0.099827870578967
0.14 0.100260010338508
0.16 0.100671238508963
0.18 0.101057915045272
0.2 0.101416026114403
0.22 0.101741154953427
0.24 0.102028452008264
0.26 0.102272604762419
0.28 0.102467807749711
0.3 0.102607733431609
0.32 0.102685504761092
0.34 0.10269367214661
0.36 0.102624240677383
0.38 0.102468689286915
0.4 0.102217813569893
0.42 0.101861696808746
0.44 0.101395490850534
0.46 0.100828578280919
0.48 0.100175924974388
0.5 0.0994568033440841
0.52 0.0986949992492786
0.54 0.0979188806939409
0.56 0.0972016263607525
0.58 0.0970810580049671
0.6 0.0982553689997292
0.62 0.101522438375112
0.64 0.103808532404481
0.66 0.10477087774169
0.68 0.105545214383932
0.7 0.106146757622236
0.72 0.106590338920773
0.74 0.106890340960786
0.76 0.107060650893846
0.78 0.107114629152597
0.8 0.107065091322368
0.82 0.106924300781425
0.84 0.106703970049141
0.86 0.106415269023098
0.88 0.106068838526153
0.9 0.105674808792199
0.92 0.105242815682479
0.94 0.104782029370641
0.96 0.10430117308675
0.98 0.10380854810052
1 0.103312057480774
1.02 0.102819229452291
1.04 0.102337240059402
1.06 0.101872934922864
1.08 0.101432849941075
1.1 0.101023230837728
1.12 0.100650051500764
1.14 0.100319031089807
1.16 0.100035649915407
1.18 0.0998051641129351
1.2 0.0996326191484437
1.22 0.0992742395005244
1.24 0.0987614189403195
1.26 0.0982485629398254
1.28 0.0977366739264761
1.3 0.0972266428243507
1.32 0.0967192591587774
1.34 0.0962152203306502
1.36 0.0957151401172776
1.38 0.0952195564551289
1.4 0.0947289385590108
1.42 0.0942436934279323
1.44 0.0937641717857126
1.46 0.0932906735021361
1.48 0.0928234525365516
1.5 0.0923627214432512
1.52 0.0919086554750739
1.54 0.0914613958761425
1.56 0.0910210550535437
1.58 0.0905877170114972
1.6 0.0901614419332549
1.62 0.0897422682926893
1.64 0.0893302151742747
1.66 0.0889252843794565
1.68 0.0885274623382892
1.7 0.0881367222842905
1.72 0.0877530240627805
1.74 0.0873763182027716
1.76 0.0870065454424832
1.78 0.0866436383392553
1.8 0.0862875223269259
1.82 0.0859381166714837
1.84 0.085595335335331
1.86 0.0852590877572739
1.88 0.0849292795561905
1.9 0.0846058131655784
1.92 0.0842885884048486
1.94 0.0839775029933307
1.96 0.0836724530121567
1.98 0.0833733333187323
2 0.0830800379181727
2.02 0.082792460295574
2.04 0.0825104937128188
2.06 0.0822340314730382
2.08 0.081962967155829
2.1 0.0816971948259194
2.12 0.081436609217589
2.14 0.0811811058974081
2.16 0.0809305814070047
2.18 0.0806849333879004
2.2 0.0804440606901318
2.22 0.080207863466159
2.24 0.0799762432513415
2.26 0.0797491030325424
2.28 0.0795263473057555
2.3 0.0793078821240029
2.32 0.0790936151363015
2.34 0.0788834556187868
2.36 0.0786773144985871
2.38 0.0784751043713187
2.4 0.0782767395128764
2.42 0.0780821358858336
2.44 0.0778912111415881
2.46 0.077703884618044
2.48 0.0775200773338626
2.5 0.0773397119794078
2.52 0.0771627129048097
2.54 0.0769890061054337
2.56 0.0768185192054045
2.58 0.0766511814385591
2.6 0.0764869236284988
2.62 0.0763256781666847
2.64 0.0761673789894562
2.66 0.076011961553952
2.68 0.0758593628130959
2.7 0.0757095211898914
2.72 0.0755623765512199
2.74 0.0754178701809736
2.76 0.0752759447529858
2.78 0.0751365443036386
2.8 0.0749996142042929
2.82 0.0748651011337504
2.84 0.0747329530505535
2.86 0.0746031191654221
2.88 0.0744755499138103
2.9 0.0743501969286617
2.92 0.0742270130132286
2.94 0.0741059521143518
2.96 0.0739869692958228
2.98 0.0738700207122754
3 0.0737550635832527
3.02 0.0736420561676974
3.04 0.0735309577388188
3.06 0.073421728559476
3.08 0.0733143298578088
3.1 0.0732087238033964
3.12 0.0731048734838318
3.14 0.0730027428817979
3.16 0.0729022968524924
3.18 0.0728035011016122
3.2 0.0727063221637338
3.22 0.0726107273811291
3.24 0.0725166848832692
3.26 0.072424163566369
3.28 0.072333133073764
3.3 0.0722435637765085
3.32 0.0721554267538727
3.34 0.0720686937772401
3.36 0.0719833372897636
3.38 0.0718993303894882
3.4 0.0718166468125101
3.42 0.0717352609160716
3.44 0.0716551476624144
3.46 0.0715762826029045
3.48 0.0714986418620914
3.5 0.0714222021239024
3.52 0.0713469406161551
3.54 0.0712728350961272
3.56 0.071199863836841
3.58 0.0711280056136195
3.6 0.0710572396907003
3.62 0.0709875458085866
3.64 0.0709189041714267
3.66 0.070851295435041
3.68 0.0707847006947708
3.7 0.0707191014742945
3.72 0.0706544797141321
3.74 0.0705908177611058
3.76 0.0705280983573762
3.78 0.0704663046302868
3.8 0.0704054200824207
3.82 0.070345428581692
3.84 0.0702863143519785
3.86 0.070228061963789
3.88 0.0701706563253835
3.9 0.0701140826739979
3.92 0.0700583265673898
3.94 0.0700033738756298
3.96 0.0699492107729129
3.98 0.0698958237299834
4 0.0698431995064689


==> Timeconv_coarse_shear_RMBE_2000_004530.txt <==
0 7.33720716635741e-16
0.02 0.095498575880383
0.04 0.0967295673968581
0.06 0.097926684105164
0.08 0.098912872824365
0.1 0.099377031040594
0.12 0.099826548292591
0.14 0.100258449090224
0.16 0.100669439167771
0.18 0.101055878561826
0.2 0.101413753471676
0.22 0.101738647110825
0.24 0.10202570984258
0.26 0.102269628995138
0.28 0.102464598874268
0.3 0.102604291780939
0.32 0.102681829945586
0.34 0.102689764016144
0.36 0.102620100206388
0.38 0.10246431830107
0.4 0.102213216161161
0.42 0.101856876530331
0.44 0.101390479617796
0.46 0.100823509572322
0.48 0.100171046075789
0.5 0.0994524860045084
0.52 0.0986917492234524
0.54 0.09791734297487
0.56 0.0972036874209077
0.58 0.0970922602960146
0.6 0.0982749085407403
0.62 0.10155769443629
0.64 0.103825165936634
0.66 0.104788735156049
0.68 0.105564102087754
0.7 0.106166423428722
0.72 0.106610479688847
0.74 0.106910609948243
0.76 0.107080664743364
0.78 0.107133974444382
0.8 0.107083330691373
0.82 0.106940978503001
0.84 0.106718617200067
0.86 0.106427408106696
0.88 0.106077987707518
0.9 0.10568048462536
0.92 0.105244539574354
0.94 0.104779327131046
0.96 0.104293578687213
0.98 0.103795605880497
1 0.103293324046654
1.02 0.102794275288561
1.04 0.102305651418301
1.06 0.101834313252436
1.08 0.101386814630986
1.1 0.100969419268981
1.12 0.100588119608849
1.14 0.100248653780265
1.16 0.0999565213521772
1.18 0.0997169972025108
1.2 0.0995351475323192
1.22 0.0992732375351645
1.24 0.0987601131213635
1.26 0.0982469506753794
1.28 0.0977347535506146
1.3 0.0972244135309739
1.32 0.0967167209393833
1.34 0.0962123739145617
1.36 0.0957119869141207
1.38 0.0952160985001725
1.4 0.0947251784609417
1.42 0.094239634319223
1.44 0.0937598172759729
1.46 0.0932860276339059
1.48 0.092818519743643
1.5 0.0923575065113848
1.52 0.0919031635050222
1.54 0.091455632692291
1.56 0.0910150258424038
1.58 0.0905814276199141
1.6 0.0901548983975759
1.62 0.0897354768123626
1.64 0.0893231820873031
1.66 0.0889180161396054
1.68 0.0885199654938652
1.7 0.0881290030177714
1.72 0.0877450894957664
1.74 0.0873681750554106
1.76 0.086998200459398
1.78 0.0866350982752842
1.8 0.0862787939339053
1.82 0.0859292066864965
1.84 0.085586250469545
1.86 0.0852498346858319
1.88 0.0849198649090926
1.9 0.0845962435192541
1.92 0.0842788702746227
1.94 0.0839676428265643
1.96 0.0836624571820108
1.98 0.0833632081187316
2 0.0830697895570974
2.02 0.0827820948931707
2.04 0.0825000172957873
2.06 0.0822234499716613
2.08 0.0819522864009584
2.1 0.081686420546345
2.12 0.0814257470378739
2.14 0.0811701613359925
2.16 0.0809195598746295
2.18 0.0806738401864286
2.2 0.0804329010115561
2.22 0.0801966423918499
2.24 0.0799649657516178
2.26 0.0797377739663809
2.28 0.0795149714207317
2.3 0.0792964640563935
2.32 0.0790821594114008
2.34 0.078871966651298
2.36 0.0786657965932675
2.38 0.0784635617236474
2.4 0.0782651762098337
2.42 0.0780705559069167
2.44 0.0778796183597502
2.46 0.0776922828008514
2.48 0.077508470144692
2.5 0.0773281029786605
2.52 0.0771511055512324
2.54 0.0769774037575408
2.56 0.0768069251227002
2.58 0.0766395987832906
2.6 0.0764753554670137
2.62 0.0763141274710297
2.64 0.0761558486388771
2.66 0.0760004543364369
2.68 0.0758478814270487
2.7 0.075698068245737
2.72 0.0755509545729712
2.74 0.0754064816079234
2.76 0.0752645919412963
2.78 0.0751252295280118
2.8 0.0749883396596309
2.82 0.0748538689367209
2.84 0.074721765241264
2.86 0.0745919777090748
2.88 0.0744644567022765
2.9 0.0743391537820571
2.92 0.0742160216815829
2.94 0.0740950142791238
2.96 0.0739760865714984
2.98 0.0738591946479205
3 0.0737442956640163
3.02 0.073631347816301
3.04 0.0735203103171893
3.06 0.0734111433700424
3.08 0.0733038081450944
3.1 0.0731982667553524
3.12 0.0730944822333673
3.14 0.0729924185080888
3.16 0.0728920403823871
3.18 0.0727933135109409
3.2 0.0726962043787177
3.22 0.0726006802796691
3.24 0.0725067092961552
3.26 0.0724142602785916
3.28 0.0723233028257449
3.3 0.0722338072653931
3.32 0.0721457446354284
3.34 0.0720590866654343
3.36 0.071973805758697
3.38 0.0718898749746799
3.4 0.0718072680117857
3.42 0.0717259591907605
3.44 0.0716459234383897
3.46 0.0715671362716455
3.48 0.0714895737821483
3.5 0.0714132126211374
3.52 0.0713380299847841
3.54 0.0712640035999129
3.56 0.0711911117099986
3.58 0.0711193330616632
3.6 0.0710486468914176
3.62 0.0709790329128893
3.64 0.0709104713042197
3.66 0.0708429426959524
3.68 0.0707764281590636
3.7 0.0707109091936651
3.72 0.0706463677174841
3.74 0.0705827860552069
3.76 0.0705201469276344
3.78 0.0704584334415827
3.8 0.0703976290796735
3.82 0.070337717690576
3.84 0.0702786834796798
3.86 0.0702205109994717
3.88 0.0701631851410427
3.9 0.0701066911249211
3.92 0.0700510144928307
3.94 0.0699961410992997
3.96 0.0699420571037309
3.98 0.0698887489624919
4 0.0698362034213935


==> Timeconv_coarse_shear_RMBE_200_004530.txt <==
0 7.33720716635741e-16
0.02 0.0955146547260258
0.04 0.0967796127610911
0.06 0.0980085622340674
0.08 0.0989051465317295
0.1 0.0993669093067482
0.12 0.0998140310634235
0.14 0.100243536851236
0.16 0.100652132450635
0.18 0.101036177369745
0.2 0.101391656624822
0.22 0.101714151511488
0.24 0.101998809661808
0.26 0.102240314785211
0.28 0.102432856614484
0.3 0.10257010172528
0.32 0.102645166066427
0.34 0.102650602245149
0.36 0.102578430746865
0.38 0.102420127290876
0.4 0.102166513997489
0.42 0.101807649422632
0.44 0.101338924518855
0.46 0.100770999135362
0.48 0.100120111384711
0.5 0.0994069335873464
0.52 0.0986567525477726
0.54 0.0978994993415531
0.56 0.0972177135201319
0.58 0.0971943326862657
0.6 0.0983496018960757
0.62 0.101709366367864
0.64 0.104029170930122
0.66 0.104999703401004
0.68 0.105780412645691
0.7 0.106385855985084
0.72 0.106830290157874
0.74 0.107127603436669
0.76 0.107290166205879
0.78 0.107304652044615
0.8 0.107229346165162
0.82 0.107072523577247
0.84 0.106841875020941
0.86 0.106544519571814
0.88 0.106187022721183
0.9 0.105776696009183
0.92 0.10532305575532
0.94 0.104835238290064
0.96 0.104321963372899
0.98 0.103791554398797
1 0.103251958967216
1.02 0.102710768533283
1.04 0.102175239436506
1.06 0.101652311306039
1.08 0.101148625766822
1.1 0.100670544003211
1.12 0.100224163298743
1.14 0.0998153325643139
1.16 0.0994496668099692
1.18 0.09913256060085
1.2 0.0988692004864274
1.22 0.0986645764941106
1.24 0.0985234927299026
1.26 0.0982361047099802
1.28 0.0977220834170627
1.3 0.097209919696911
1.32 0.0967004065618271
1.34 0.0961942448283689
1.36 0.0956920515884716
1.38 0.0951943679733424
1.4 0.0947016662574621
1.42 0.0942143563529441
1.44 0.0937327917419959
1.46 0.0932572748922045
1.48 0.0927880621964916
1.5 0.0923253684768304
1.52 0.0918693710879183
1.54 0.0914202136544836
1.56 0.0909780094731878
1.58 0.0905428446079831
1.6 0.0901147807049703
1.62 0.0896938575514942
1.64 0.0892800954013807
1.66 0.088873497086977
1.68 0.0884740499366424
1.7 0.0880817275148808
1.72 0.0876964912007729
1.74 0.0873182916190662
1.76 0.0869470699370436
1.78 0.0865827590391705
1.8 0.0862252845902527
1.82 0.0858745659974031
1.84 0.0855305172795879
1.86 0.0851930478531407
1.88 0.0848620632410221
1.9 0.0845374657122749
1.92 0.0842191548584342
1.94 0.0839070281122004
1.96 0.0836009812138702
1.98 0.0833009086301574
2 0.0830067039296838
2.02 0.0827182601192869
2.04 0.0824354699444048
2.06 0.0821582261571737
2.08 0.0818864217549087
2.1 0.0816199501919206
2.12 0.0813587055669789
2.14 0.0811025827887216
2.16 0.0808514777211489
2.18 0.080605287310899
2.2 0.0803639096982404
2.22 0.0801272443130041
2.24 0.0798951919572817
2.26 0.0796676548758088
2.28 0.0794445368154221
2.3 0.0792257430745528
2.32 0.0790111805438492
2.34 0.0788007577385867
2.36 0.0785943848239738
2.38 0.078391973633916
2.4 0.0781934376837598
2.42 0.0779986921779981
2.44 0.0778076540132
2.46 0.077620241776708
2.48 0.0774363757415957
2.5 0.077255977858502
2.52 0.0770789717442209
2.54 0.0769052826680405
2.56 0.07673483753542
2.58 0.0765675648700698
2.6 0.0764033947939821
2.62 0.076242259006148
2.64 0.076084090759854
2.66 0.0759288248389916
2.68 0.0757763975333585
2.7 0.0756267466132142
2.72 0.0754798113032172
2.74 0.0753355322558594
2.76 0.0751938515245299
2.78 0.0750547125361422
2.8 0.0749180600639037
2.82 0.0747838401996667
2.84 0.0746520003263766
2.86 0.0745224890905043
2.88 0.0743952563747448
2.9 0.0742702532705808
2.92 0.0741474320512844
2.94 0.0740267461450097
2.96 0.0739081501083303
2.98 0.0737915995998082
3 0.0736770513541694
3.02 0.0735644631566885
3.04 0.0734537938180089
3.06 0.0733450031492627
3.08 0.073238051937831
3.1 0.0731329019232181
3.12 0.0730295157735814
3.14 0.0729278570626763
3.16 0.0728278902471531
3.18 0.0727295806443309
3.2 0.0726328944106274
3.22 0.0725377985200514
3.24 0.0724442607435606
3.26 0.072352249628549
3.28 0.0722617344791032
3.3 0.0721726853363503
3.32 0.0720850729595894
3.34 0.0719988688077079
3.36 0.0719140450209489
3.38 0.071830574403342
3.4 0.0717484304053317
3.42 0.0716675871070755
3.44 0.0715880192019154
3.46 0.0715097019803438
3.48 0.0714326113145074
3.5 0.0713567236429102
3.52 0.0712820159555893
3.54 0.0712084657796978
3.56 0.0711360511654919
3.58 0.0710647506725132
3.6 0.0709945433563229
3.62 0.070925408755479
3.64 0.0708573268789326
3.66 0.0707902781937403
3.68 0.0707242436129747
3.7 0.0706592044841363
3.72 0.0705951425778549
3.74 0.0705320400767141
3.76 0.0704698795645877
3.78 0.0704086440162525
3.8 0.0703483167871456
3.82 0.0702888816034066
3.84 0.0702303225524207
3.86 0.0701726240733293
3.88 0.0701157709480368
3.9 0.0700597482922977
3.92 0.0700045415470445
3.94 0.0699501364701546
3.96 0.0698965191282999
3.98 0.0698436758888815
4 0.0697915934124578


==> Timeconv_coarse_shear_RMExp_20000_000000.txt <==
0 4.62515022488189e-08
0.02 0.146845227651481
0.04 0.146757113703003
0.06 0.146610202208144
0.08 0.146404814040271
0.1 0.146140808974403
0.12 0.14581857099663
0.14 0.14543802180569
0.16 0.144999466393767
0.18 0.144503013716063
0.2 0.143948958447874
0.22 0.143337579203466
0.24 0.142669060286097
0.26 0.141943663129307
0.28 0.141161830047019
0.3 0.140323814670439
0.32 0.139429969641168
0.34 0.138480705194512
0.36 0.137476379077447
0.38 0.136417445039326
0.4 0.135304362018896
0.42 0.134137450108187
0.44 0.132917438785004
0.46 0.131644565818819
0.48 0.130319608691114
0.5 0.128942925504827
0.52 0.127515166056821
0.54 0.12603688717959
0.56 0.124508666098011
0.58 0.122931162927073
0.6 0.121305079937056
0.62 0.119630965997425
0.64 0.117909465676673
0.66 0.116141484687619
0.68 0.114327604312931
0.7 0.112468560387387
0.72 0.110565214836256
0.74 0.108618570488375
0.76 0.106631304405655
0.78 0.104617948510966
0.8 0.102671073122332
0.82 0.101073867327487
0.84 0.100261129870542
0.86 0.100710730370821
0.88 0.102856004886412
0.9 0.103174259635359
0.92 0.102921075343854
0.94 0.102626643717235
0.96 0.102291267931569
0.98 0.101915068584086
1 0.10149814990643
1.02 0.10104071451894
1.04 0.100542898299209
1.06 0.100005109446502
1.08 0.0994273315560781
1.1 0.0988100086535155
1.12 0.0981532122860794
1.14 0.0974574248748426
1.16 0.0967227055376119
1.18 0.0959495174388545
1.2 0.0951381406696081
1.22 0.0942889477386031
1.24 0.0934021695038326
1.26 0.0924781840362203
1.28 0.0915174768132436
1.3 0.0905203644459118
1.32 0.0894873834363332
1.34 0.0884186520461325
1.36 0.0873149108696471
1.38 0.0861764701954598
1.4 0.0850037714090884
1.42 0.0837973974056774
1.44 0.0825577102443139
1.46 0.081285232236322
1.48 0.0799805794109268
1.5 0.0786442911664017
1.52 0.0772770544939885
1.54 0.0758802397111611
1.56 0.0744609240698793
1.58 0.0730701034839564
1.6 0.0719178554651673
1.62 0.0714025963093356
1.64 0.0720010838019034
1.66 0.0742045099498251
1.68 0.0784880398647322
1.7 0.0820001702670222
1.72 0.0832618157607624
1.74 0.084489872672102
1.76 0.0856837440417718
1.78 0.0868430264719838
1.8 0.0879672266924752
1.82 0.0890559841086023
1.84 0.0901087271473673
1.86 0.0911251575038897
1.88 0.0921049276904753
1.9 0.0930474276955869
1.92 0.0939525580544718
1.94 0.0948197184744579
1.96 0.095648799295176
1.98 0.0964392549701245
2 0.0971909757424336
2.02 0.0979035190164948
2.04 0.0985766795028047
2.06 0.0992102624497317
2.08 0.0998038464965029
2.1 0.100357346475678
2.12 0.100870539068087
2.14 0.101343141842588
2.16 0.101775087714263
2.18 0.102166240089884
2.2 0.102516261190453
2.22 0.102825246802285
2.24 0.103092912328287
2.26 0.103319279862856
2.28 0.103504272837671
2.3 0.103648080502448
2.32 0.103750986233239
2.34 0.103817252163985
2.36 0.103879937265596
2.38 0.104103793327646
2.4 0.104854675624184
2.42 0.106600290146936
2.44 0.109821664628153
2.46 0.113794482329129
2.48 0.115637330307293
2.5 0.117433299737246
2.52 0.119181691991432
2.54 0.120881778438591
2.56 0.12253284976501
2.58 0.12413435035886
2.6 0.12568563895667
2.62 0.127186016799663
2.64 0.128634903039615
2.66 0.130031925644515
2.68 0.131376234298345
2.7 0.132667595199834
2.72 0.133905343572449
2.74 0.135089001788193
2.76 0.13621811455513
2.78 0.137292352885491
2.8 0.138311169148272
2.82 0.139274195585059
2.84 0.140181221131389
2.86 0.141031682316893
2.88 0.14182545529552
2.9 0.142562062065758
2.92 0.143241349570811
2.94 0.143863051705721
2.96 0.144426933110129
2.98 0.144932782710121
3 0.145380415589652
3.02 0.145769775356118
3.04 0.146100519415968
3.06 0.146372693314977
3.08 0.146586207244723
3.1 0.146740982769236
3.12 0.146836948230668
3.14 0.146874141853317
3.16 0.146852465331301
3.18 0.14677212528066
3.2 0.146633059753326
3.22 0.14643532743129
3.24 0.146179186758313
3.26 0.145864569930226
3.28 0.14549177726182
3.3 0.145060877459852
3.32 0.144572039645824
3.34 0.144025671099301
3.36 0.143421810280773
3.38 0.142760811524388
3.4 0.14204301419795
3.42 0.141268632316259
3.44 0.140438086504596
3.46 0.139551600556876
3.48 0.138609620655665
3.5 0.137612555378303
3.52 0.136560819794957
3.54 0.135454874312285
3.56 0.134295037797946
3.58 0.133081991967566
3.6 0.131816174582939
3.62 0.130498072879527
3.64 0.129128149255369
3.66 0.12770713133983
3.68 0.126235512059534
3.7 0.124713894660266
3.72 0.123142900595867
3.74 0.121523214867046
3.76 0.119855397828644
3.78 0.118140140693238
3.8 0.116378303233565
3.82 0.114570467747537
3.84 0.112717280851968
3.86 0.110819813414064
3.88 0.108878885924013
3.9 0.106896614785421
3.92 0.10488438050606
3.94 0.10291712524451
3.96 0.101250544428127
3.98 0.100306715404328
4 0.100561661858248


==> Timeconv_coarse_shear_RMExp_20000_004530.txt <==
0 7.33720716635741e-16
0.02 0.0954965940646646
0.04 0.0967237900136652
0.06 0.0979173404361403
0.08 0.0989138095658539
0.1 0.0993782347656308
0.12 0.0998280183413353
0.14 0.100260184622467
0.16 0.100671439203099
0.18 0.101058142026887
0.2 0.101416279254769
0.22 0.101741434123713
0.24 0.102028757086159
0.26 0.102272935639326
0.28 0.102468164338594
0.3 0.102608115675163
0.32 0.102685912640292
0.34 0.102694105663007
0.36 0.102624699656569
0.38 0.102469173447093
0.4 0.102218322416886
0.42 0.101862229789594
0.44 0.101396044066339
0.46 0.100829137049838
0.48 0.100176462051106
0.5 0.0994572776500348
0.52 0.0986953548884254
0.54 0.0979190463529038
0.56 0.0972013926303276
0.58 0.0970798134210844
0.6 0.0982531919176692
0.62 0.10151852509147
0.64 0.103806696202739
0.66 0.10476890469896
0.68 0.105543126126854
0.7 0.106144582278494
0.72 0.106588110270107
0.74 0.106888097618101
0.76 0.107058435533334
0.78 0.107112487779098
0.8 0.107063072594004
0.82 0.106922455385608
0.84 0.106702350132538
0.86 0.106413927675015
0.88 0.106067829313775
0.9 0.105674185345577
0.92 0.105242631326709
0.94 0.104782336801936
0.96 0.104302024089702
0.98 0.103809993303148
1 0.103314146144217
1.02 0.102822009292099
1.04 0.102340757095374
1.06 0.101877233354766
1.08 0.101437972047332
1.1 0.101029216894938
1.12 0.100656939721526
1.14 0.100326857576855
1.16 0.100044448630199
1.18 0.0998149668568364
1.2 0.0996434555550339
1.22 0.0992743457656362
1.24 0.0987615589428984
1.26 0.0982487369722611
1.28 0.0977368821782597
1.3 0.0972268853892759
1.32 0.0967195360418602
1.34 0.0962155314548086
1.36 0.0957154853296901
1.38 0.0952199355333561
1.4 0.0947293512167192
1.42 0.0942441393204454
1.44 0.0937646505151766
1.46 0.0932911846224393
1.48 0.0928239955579656
1.5 0.0923632958368017
1.52 0.0919092606766262
1.54 0.0914620312902254
1.56 0.0910217200570511
1.58 0.090588410956955
1.6 0.0901621641520077
1.62 0.0897430180978213
1.64 0.0893309918633492
1.66 0.0889260872370644
1.68 0.0885282906384063
1.7 0.0881375752924842
1.72 0.0877539010380719
1.74 0.0873772183997356
1.76 0.0870074681128573
1.78 0.0866445827335144
1.8 0.0862884876958051
1.82 0.0859391022672461
1.84 0.0855963404130627
1.86 0.0852601115759747
1.88 0.0849303213797913
1.9 0.084606872263905
1.92 0.0842896640544192
1.94 0.0839785944781601
1.96 0.0836735596244284
1.98 0.0833744543594354
2 0.0830811726976359
2.02 0.0827936081339815
2.04 0.082511653940625
2.06 0.0822352034313662
2.08 0.0819641501968111
2.1 0.0816983883129373
2.12 0.0814378125256486
2.14 0.0811823184132122
2.16 0.0809318025291852
2.18 0.0806861625271485
2.2 0.0804452972693507
2.22 0.0802091069204692
2.24 0.0799774930281932
2.26 0.0797503585917278
2.28 0.0795276081194321
2.3 0.0793091476766507
2.32 0.0790948849247145
2.34 0.0788847291520497
2.36 0.0786785912979444
2.38 0.0784763839701825
2.4 0.0782780214566506
2.42 0.0780834197318888
2.44 0.0778924964590912
2.46 0.0777051709878777
2.48 0.0775213643484633
2.5 0.0773409992426669
2.52 0.0771640000318658
2.54 0.0769902927226158
2.56 0.0768198049499418
2.58 0.0766524659585594
2.6 0.0764882065826648
2.62 0.0763269592242383
2.64 0.0761686578299251
2.66 0.0760132378669591
2.68 0.0758606362982299
2.7 0.0757107915565647
2.72 0.0755636435183888
2.74 0.0754191334770325
2.76 0.0752772041155459
2.78 0.0751377994793766
2.8 0.0750008649487217
2.82 0.0748663472111419
2.84 0.0747341942336293
2.86 0.0746043552352431
2.88 0.0744767806596045
2.9 0.0743514221476102
2.92 0.0742282325103155
2.94 0.0741071657021482
2.96 0.0739881767944147
2.98 0.0738712219489659
3 0.0737562583924739
3.02 0.0736432443907724
3.04 0.0735321392239298
3.06 0.0734229031613301
3.08 0.07331549743758
3.1 0.0732098842285726
3.12 0.0731060266279642
3.14 0.0730038886244733
3.16 0.0729034350790825
3.18 0.0728046317031701
3.2 0.0727074450368484
3.22 0.0726118424277546
3.24 0.0725177920105737
3.26 0.0724252626866057
3.28 0.0723342241041889
3.3 0.0722446466391769
3.32 0.0721565013755294
3.34 0.0720697600892013
3.36 0.0719843952277406
3.38 0.0719003798935341
3.4 0.0718176878268527
3.42 0.0717362933889813
3.44 0.071656171546127
3.46 0.0715772978534773
3.48 0.0714996484393
3.5 0.0714231999911184
3.52 0.0713479297402809
3.54 0.0712738154474302
3.56 0.0712008353889181
3.58 0.0711289683431546
3.6 0.0710581935775625
3.62 0.0709884908356258
3.64 0.0709198403244044
3.66 0.0708522227024308
3.68 0.0707856190678605
3.7 0.0707200109469283
3.72 0.0706553802827957
3.74 0.0705917094246269
3.76 0.0705289811170089
3.78 0.070467178489627
3.8 0.0704062850472226
3.82 0.0703462846598504
3.84 0.0702871615534827
3.86 0.0702289003006221
3.88 0.0701714858114164
3.9 0.0701149033250121
3.92 0.0700591384009314
3.94 0.0700041769109412
3.96 0.0699500050309229
3.98 0.0698966092332796
4 0.0698439762790545


==> Timeconv_coarse_shear_RMExp_2000_000000.txt <==
0 2.30997126346254e-08
0.02 0.146930491961262
0.04 0.146842379236707
0.06 0.146695575830515
0.08 0.146490169741515
0.1 0.146226183774036
0.12 0.145903915606437
0.14 0.145523376017419
0.16 0.145084868165033
0.18 0.144588552213735
0.2 0.144034569845772
0.22 0.143423201927645
0.24 0.142754772945987
0.26 0.142029520588289
0.28 0.141247773856752
0.3 0.140409862659281
0.32 0.139516138865403
0.34 0.138566974229123
0.36 0.137562808390057
0.38 0.136504086583385
0.4 0.135391148917188
0.42 0.134224481852222
0.44 0.133004627229721
0.46 0.131732058842926
0.48 0.130407358890257
0.5 0.129030947558582
0.52 0.127603441371219
0.54 0.126125454571737
0.56 0.124597585513692
0.58 0.123020422843031
0.6 0.121394714389753
0.62 0.119720987909214
0.64 0.117999905186725
0.66 0.116232276969095
0.68 0.114418779978117
0.7 0.112560097445077
0.72 0.110657085065942
0.74 0.10871040082977
0.76 0.106720916703386
0.78 0.104690222803499
0.8 0.102660864906998
0.82 0.100924978642604
0.84 0.0999620395697068
0.86 0.100271282179038
0.88 0.102349021917143
0.9 0.103261126882601
0.92 0.103008095257526
0.94 0.102714110067277
0.96 0.102379019802213
0.98 0.102003161796704
1 0.101586575419931
1.02 0.101129500445112
1.04 0.100632155929282
1.06 0.100094651409761
1.08 0.0995173735499269
1.1 0.0989003469049432
1.12 0.0982440474268759
1.14 0.0975486729014309
1.16 0.0968143903218298
1.18 0.0960416685729692
1.2 0.0952307429646252
1.22 0.0943819201138532
1.24 0.0934956818816911
1.26 0.0925721760195603
1.28 0.091611966919294
1.3 0.0906153520741224
1.32 0.089582821117539
1.34 0.0885146579663946
1.36 0.0874114472680269
1.38 0.0862734850644238
1.4 0.0851012903598135
1.42 0.0838954496304677
1.44 0.0826563336515762
1.46 0.0813843562183501
1.48 0.0800802624804097
1.5 0.078744359926148
1.52 0.0773773256107987
1.54 0.0759797233552791
1.56 0.074552271810726
1.58 0.0731073281641755
1.6 0.0718255805060689
1.62 0.0711507923753169
1.64 0.0715826955250165
1.66 0.0736230361283564
1.68 0.0777724502507544
1.7 0.0820690745478711
1.72 0.0833313918566508
1.74 0.0845599681190203
1.76 0.0857544432647203
1.78 0.0869143196681964
1.8 0.0880392309022252
1.82 0.0891285136860466
1.84 0.0901818650865247
1.86 0.0911989357723052
1.88 0.0921791582741818
1.9 0.0931222941963849
1.92 0.0940279870198208
1.94 0.0948957195727119
1.96 0.0957252807631034
1.98 0.0965163418169328
2 0.097268528055472
2.02 0.0979816447558357
2.04 0.0986552696411774
2.06 0.0992893059007692
2.08 0.0998833801880117
2.1 0.10043737225499
2.12 0.100951019264218
2.14 0.101424131557636
2.16 0.101856476380085
2.18 0.102248041493838
2.2 0.102598449101896
2.22 0.102907787024701
2.24 0.103175869675324
2.26 0.103402636911993
2.28 0.103587844469056
2.3 0.103731651183325
2.32 0.103833979191527
2.34 0.103894756303913
2.36 0.103919146282053
2.38 0.104028045900094
2.4 0.104628834615508
2.42 0.106221703807509
2.44 0.109310945167859
2.46 0.113863226611095
2.48 0.115706908077795
2.5 0.117503553774392
2.52 0.119252636339019
2.54 0.120953330692781
2.56 0.122605116422626
2.58 0.124207290252546
2.6 0.125759103133658
2.62 0.127260137416842
2.64 0.128709615690587
2.66 0.130107100972884
2.68 0.131452035916489
2.7 0.132743946918969
2.72 0.133982139331513
2.74 0.135166320239567
2.76 0.136296025769679
2.78 0.137370674029399
2.8 0.13838993939438
2.82 0.139353473401038
2.84 0.140260942520864
2.86 0.141111800605458
2.88 0.141905972775057
2.9 0.142643052497388
2.92 0.143322763827176
2.94 0.143944851657791
2.96 0.144509116358673
2.98 0.145015270607774
3 0.145463290342352
3.02 0.145852950087753
3.04 0.146184035327183
3.06 0.146456615759642
3.08 0.146670410457035
3.1 0.146825511796912
3.12 0.146921847860442
3.14 0.146959353587931
3.16 0.146938095708941
3.18 0.146858016279251
3.2 0.146719277215672
3.22 0.146521911570366
3.24 0.146266111002371
3.26 0.145951791017876
3.28 0.145579356215151
3.3 0.145148740474682
3.32 0.144660389974357
3.34 0.144114324762015
3.36 0.143510862636775
3.38 0.142850264459051
3.4 0.142132873146701
3.42 0.141358875037694
3.44 0.140528735329832
3.46 0.139642632429792
3.48 0.138701179839175
3.5 0.137704556846379
3.52 0.136653257093031
3.54 0.135547809863731
3.56 0.134388492840934
3.58 0.133175947291193
3.6 0.131910709840492
3.62 0.130593104239085
3.64 0.129223755918244
3.66 0.127803304767498
3.68 0.126332243999394
3.7 0.124811196536169
3.72 0.123240810799739
3.74 0.121621760455765
3.76 0.119954614401062
3.78 0.118239996195967
3.8 0.116478823614309
3.82 0.1146715058449
3.84 0.112819043144164
3.86 0.110922044032579
3.88 0.108981361013632
3.9 0.106997674999352
3.92 0.10497244988093
3.94 0.102933293543332
3.96 0.101129552828244
3.98 0.10003051994945
4 0.100134621188065


==> Timeconv_coarse_shear_RMExp_2000_004530.txt <==
0 7.33720716635741e-16
0.02 0.095496576938273
0.04 0.0967237693412277
0.06 0.0979173158774552
0.08 0.0989138181867817
0.1 0.0993782432957149
0.12 0.0998280266675277
0.14 0.100260192613813
0.16 0.100671446708805
0.18 0.101058148874102
0.2 0.101416285246164
0.22 0.101741439034837
0.24 0.102028760665737
0.26 0.102272937601683
0.28 0.102468164360833
0.3 0.102608113541841
0.32 0.10268590775009
0.34 0.102694097772237
0.36 0.102624688033318
0.38 0.10246915735568
0.4 0.102218301463521
0.42 0.101862203297609
0.44 0.101396011932125
0.46 0.100829100715509
0.48 0.100176423715116
0.5 0.0994572395138835
0.52 0.0986953198417305
0.54 0.097919017810775
0.56 0.097201344026295
0.58 0.0970797773163769
0.6 0.0982530786502138
0.62 0.101518513869407
0.64 0.103806782768764
0.66 0.104768979863743
0.68 0.105543190551657
0.7 0.106144636623939
0.72 0.106588155188862
0.74 0.106888133751022
0.76 0.107058463503145
0.78 0.107112508187034
0.8 0.107063086016662
0.82 0.106922462374073
0.84 0.106702351198615
0.86 0.106413923304121
0.88 0.106067819964297
0.9 0.105674170475852
0.92 0.105242612517332
0.94 0.104782314400719
0.96 0.10430199842103
0.98 0.103809964665573
1 0.103314114813291
1.02 0.102821975520505
1.04 0.102340721646843
1.06 0.101877195816041
1.08 0.101437932654658
1.1 0.101029175859645
1.12 0.10065689723187
1.14 0.100326813799437
1.16 0.100044403718547
1.18 0.099814920245657
1.2 0.0996434079174146
1.22 0.09927430765724
1.24 0.0987615205426161
1.26 0.0982486983739813
1.28 0.0977368434680283
1.3 0.0972268466447766
1.32 0.0967194973333494
1.34 0.0962154928458854
1.36 0.0957154468777741
1.38 0.0952198972902722
1.4 0.094729313229018
1.42 0.0942441016296234
1.44 0.0937646131582706
1.46 0.0932911476324121
1.48 0.0928239589640563
1.5 0.0923632596647369
1.52 0.0919092249489983
1.54 0.0914619964698627
1.56 0.0910216857181259
1.58 0.090588377113827
1.6 0.0901621308168036
1.62 0.0897429852806381
1.64 0.0893309595724128
1.66 0.0889260554789127
1.68 0.0885282594180248
1.7 0.0881375441726126
1.72 0.0877538704626523
1.74 0.0873771883700225
1.76 0.0870074386290214
1.78 0.0866445537947684
1.8 0.0862884593003344
1.82 0.085939074412645
1.84 0.0855963130961907
1.86 0.0852600847930367
1.88 0.0849302951264628
1.9 0.084606846535329
1.92 0.0842896388452811
1.94 0.0839785697827581
1.96 0.0836735354367227
1.98 0.0833744306730543
2 0.0830811495059328
2.02 0.0827935854300796
2.04 0.0825116317174366
2.06 0.0822351816816508
2.08 0.0819641289131557
2.1 0.0816983674878825
2.12 0.0814377921515336
2.14 0.0811822984823743
2.16 0.0809317830338868
2.18 0.0806861434596318
2.2 0.0804452786218417
2.22 0.0802090886851674
2.24 0.0799774751973163
2.26 0.0797503411575187
2.28 0.0795275910741699
2.3 0.0793091310126374
2.32 0.0790948686343193
2.34 0.0788847132276845
2.36 0.0786785757321183
2.38 0.0784763687554827
2.4 0.0782780065856808
2.42 0.078083405197391
2.44 0.0778924822538733
2.46 0.0777051571048613
2.48 0.0775213507806564
2.5 0.0773409859831656
2.52 0.0771639870738698
2.54 0.0769902800594058
2.56 0.076819792574843
2.58 0.0766524538650482
2.6 0.0764881947643727
2.62 0.0763269476749102
2.64 0.0761686465433778
2.66 0.076013226837169
2.68 0.0758606255192548
2.7 0.0757107810225873
2.72 0.0755636332236834
2.74 0.075419123416006
2.76 0.0752771942826867
2.78 0.0751377898692931
2.8 0.0750008555561789
2.82 0.0748663380309037
2.84 0.0747341852606527
2.86 0.0746043464645617
2.88 0.0744767720863612
2.9 0.0743514137670389
2.92 0.0742282243177467
2.94 0.0741071576930617
2.96 0.0739881689643071
2.98 0.0738712142935071
3 0.07375625090738
3.02 0.0736432370718979
3.04 0.0735321320671726
3.06 0.0734228961627097
3.08 0.073315490593173
3.1 0.0732098775345707
3.12 0.0731060200806873
3.14 0.0730038822202433
3.16 0.0729034288143635
3.18 0.072804625574483
3.2 0.0727074390407566
3.22 0.072611836561003
3.24 0.0725177862699253
3.26 0.0724252570688957
3.28 0.0723342186062991
3.3 0.0722446412580796
3.32 0.0721564961091231
3.34 0.0720697549346019
3.36 0.0719843901820888
3.38 0.0719003749541166
3.4 0.0718176829909629
3.42 0.0717362886539961
3.44 0.0716561669095198
3.46 0.071577293312734
3.48 0.0714996439924969
3.5 0.0714231956360759
3.52 0.0713479254746747
3.54 0.0712738112690211
3.56 0.0712008312954714
3.58 0.0711289643325611
3.6 0.0710581896476961
3.62 0.0709884869844248
3.64 0.0709198365498961
3.66 0.0708522190026106
3.68 0.0707856154408195
3.7 0.0707200073908132
3.72 0.0706553767958222
3.74 0.0705917060049994
3.76 0.0705289777630103
3.78 0.0704671751995628
3.8 0.0704062818194529
3.82 0.0703462814927974
3.84 0.0702871584455431
3.86 0.0702288972503028
3.88 0.0701714828172401
3.9 0.0701149003855512
3.92 0.0700591355147667
3.94 0.0700041740766968
3.96 0.0699500022472845
3.98 0.0698966064989205
4 0.0698439735927112


==> Timeconv_coarse_shear_RMExp_200_000000.txt <==
0 0
0.02 0.146939994877068
0.04 0.146851854289458
0.06 0.146705023979526
0.08 0.14649958709751
0.1 0.146235650110152
0.12 0.145913342719377
0.14 0.145532817772003
0.16 0.145094251160524
0.18 0.144597841715125
0.2 0.144043811086991
0.22 0.14343240362301
0.24 0.142763886232036
0.26 0.142038548242744
0.28 0.141256701253235
0.3 0.140418678972498
0.32 0.139524837053857
0.34 0.138575552920468
0.36 0.137571225583067
0.38 0.13651227545002
0.4 0.135399144129821
0.42 0.134232294226198
0.44 0.133012209125867
0.46 0.131739392779165
0.48 0.130414369473604
0.5 0.129037683600503
0.52 0.127609899414865
0.54 0.126131600788545
0.56 0.124603390956923
0.58 0.123025892259187
0.6 0.121399745872278
0.62 0.119725611538787
0.64 0.118004167288811
0.66 0.11623610915589
0.68 0.11442215088729
0.7 0.112563023648565
0.72 0.110659475722768
0.74 0.108712272204208
0.76 0.106722194687054
0.78 0.104690040948804
0.8 0.102637194107943
0.82 0.100862235723403
0.84 0.0998620694460929
0.86 0.100137834948505
0.88 0.10219061750315
0.9 0.103269525361173
0.92 0.103016324396156
0.94 0.10272199848389
0.96 0.102386677119781
0.98 0.102010506047298
1 0.101593647181224
1.02 0.101136278524671
1.04 0.100638594079999
1.06 0.10010080375367
1.08 0.0995231332551067
1.1 0.0989058239896007
1.12 0.098249132945409
1.14 0.0975533325749825
1.16 0.0968187106705888
1.18 0.0960455702341471
1.2 0.0952342293416662
1.22 0.0943850210020513
1.24 0.0934982930105497
1.26 0.0925744077968751
1.28 0.0916137422680635
1.3 0.0906166880737599
1.32 0.0895836494209334
1.34 0.088515046862196
1.36 0.0874113126961948
1.38 0.0862728945252836
1.4 0.0851002514511808
1.42 0.0838938578570593
1.44 0.0826541998621996
1.46 0.0813817767723609
1.48 0.0800771005286504
1.5 0.0787406954982135
1.52 0.0773730982606223
1.54 0.075974857390201
1.56 0.0745465332343042
1.58 0.073090336821786
1.6 0.0717731467859219
1.62 0.0710651433441362
1.64 0.0714690894932487
1.66 0.0734876851753012
1.68 0.0776235428966929
1.7 0.0820899364622802
1.72 0.083351692278463
1.74 0.0845798137812826
1.76 0.0857738140480251
1.78 0.086933218357096
1.8 0.0880575687454482
1.82 0.0891464206576655
1.84 0.090199344181249
1.86 0.0912159235098838
1.88 0.0921957592821784
1.9 0.0931384661891879
1.92 0.094043674452876
1.94 0.0949110296855889
1.96 0.0957401930193813
1.98 0.096530841228321
2 0.0972826668442067
2.02 0.0979953782651274
2.04 0.0986686998574496
2.06 0.0993023720506749
2.08 0.0998961514255331
2.1 0.100449810795002
2.12 0.100963139278607
2.14 0.101435942369636
2.16 0.101868041995441
2.18 0.102259276570896
2.2 0.102609501044899
2.22 0.102918586939941
2.24 0.10318642238482
2.26 0.103412912140484
2.28 0.103597977619003
2.3 0.103741556895721
2.32 0.10384360471465
2.34 0.103904092486971
2.36 0.103923014210086
2.38 0.103996657940166
2.4 0.104557851945502
2.42 0.106112820521643
2.44 0.109167604619339
2.46 0.113876789897352
2.48 0.115719951388225
2.5 0.117516228566598
2.52 0.119264909405203
2.54 0.120965301867532
2.56 0.122616734172288
2.58 0.124218555048047
2.6 0.12577013397831
2.62 0.12727086143668
2.64 0.128720149112361
2.66 0.130117430125657
2.68 0.131462159233569
2.7 0.132753813025348
2.72 0.133991890108091
2.74 0.13517591128231
2.76 0.136305419707226
2.78 0.137379981056186
2.8 0.1383991836618
2.82 0.139362638650972
2.84 0.140269980069824
2.86 0.141120864998468
2.88 0.141914973655573
2.9 0.142652009492977
2.92 0.143331699279989
2.94 0.143953793177724
2.96 0.144518064803468
2.98 0.14502431128476
3 0.145472353303842
3.02 0.145862035131819
3.04 0.14619322465322
3.06 0.146465813380507
3.08 0.146679716458904
3.1 0.146834872661515
3.12 0.14693124437465
3.14 0.146968817573792
3.16 0.146947601789855
3.18 0.146867630066008
3.2 0.14672895890521
3.22 0.146531668208535
3.24 0.146275861204112
3.26 0.145961664367106
3.28 0.145589227330685
3.3 0.14515872278801
3.32 0.144670346385487
3.34 0.144124316607227
3.36 0.143520874651068
3.38 0.142860284295843
3.4 0.142142831760503
3.42 0.141368825554829
3.44 0.140538596322071
3.46 0.13965249667336
3.48 0.138710901014506
3.5 0.137714205364641
3.52 0.136662827167455
3.54 0.13555720509462
3.56 0.134397798842035
3.58 0.133185088918531
3.6 0.131919576427489
3.62 0.130601782841397
3.64 0.129232249769414
3.66 0.127811538718133
3.68 0.126340230845843
3.7 0.124818926709878
3.72 0.123248246007916
3.74 0.121628827312776
3.76 0.119961327801135
3.78 0.118246422976171
3.8 0.116484806384506
3.82 0.114677189326929
3.84 0.11282430056413
3.86 0.110926886016296
3.88 0.108985708457908
3.9 0.107001547206867
3.92 0.104975197808754
3.94 0.102917154792202
3.96 0.101074132278961
3.98 0.0999361872168728
4 0.100004471156704


==> Timeconv_coarse_shear_RMExp_200_004530.txt <==
0 7.33720716635741e-16
0.02 0.0954972667845743
0.04 0.0967242434585383
0.06 0.0979175425149761
0.08 0.0989144451154451
0.1 0.0993788739488742
0.12 0.0998286525609992
0.14 0.100260803794374
0.16 0.100672031583536
0.18 0.101058694018389
0.2 0.101416775196369
0.22 0.101741856064238
0.24 0.10202908454513
0.26 0.102273145345373
0.28 0.102468229959849
0.3 0.102608007539522
0.32 0.102685597457149
0.34 0.102693544637652
0.36 0.102623852451465
0.38 0.102467996350769
0.4 0.102216766951544
0.42 0.101860215324213
0.44 0.101393520522976
0.46 0.100826211887422
0.48 0.100173279422892
0.5 0.0994540214753286
0.52 0.0986922528052069
0.54 0.0979163719378704
0.56 0.0971915967515227
0.58 0.0970632590408568
0.6 0.0981558651933736
0.62 0.101367578704253
0.64 0.103835286391226
0.66 0.104793248195601
0.68 0.105563432289591
0.7 0.106161056343226
0.72 0.106600952167249
0.74 0.106897501014813
0.76 0.107064587083058
0.78 0.10711556655051
0.8 0.107063249655305
0.82 0.106919893517842
0.84 0.106697203661328
0.86 0.106406342392258
0.88 0.1060579424752
0.9 0.105662124749592
0.92 0.105228518553433
0.94 0.104766284001835
0.96 0.104284135550073
0.98 0.103790365000662
1 0.103292866712649
1.02 0.102799159884707
1.04 0.102316411646821
1.06 0.101851458801737
1.08 0.101410828548999
1.1 0.101000758052829
1.12 0.100627212781654
1.14 0.100295903640488
1.16 0.100012302855112
1.18 0.0997816586963413
1.2 0.0996090091390051
1.22 0.099263731122196
1.24 0.0987509242879803
1.26 0.0982380978310571
1.28 0.0977262527123721
1.3 0.0972162784981078
1.32 0.0967089634548214
1.34 0.0962050038176041
1.36 0.0957050122847468
1.38 0.0952095257950457
1.4 0.0947190126413796
1.42 0.094233878971465
1.44 0.0937544747239181
1.46 0.0932810990448072
1.48 0.0928140052268752
1.5 0.0923534052108003
1.52 0.091899473685171
1.54 0.0914523518187165
1.56 0.0910121506565236
1.58 0.0905789542086957
1.6 0.0901528222582303
1.62 0.0897337929125443
1.64 0.0893218849209044
1.66 0.0889170997785338
1.68 0.0885194236360354
1.7 0.0881288290314746
1.72 0.0877452764607533
1.74 0.0873687158008921
1.76 0.0869990875990926
1.78 0.086636324239742
1.8 0.0862803510003458
1.82 0.0859310870062422
1.84 0.0855884460933208
1.86 0.0852523375869653
1.88 0.0849226670047657
1.9 0.0845993366901125
1.92 0.0842822463826212
1.94 0.0839712937312779
1.96 0.0836663747556786
1.98 0.0833673842596921
2 0.0830742162023453
2.02 0.0827867640294234
2.04 0.0825049209697862
2.06 0.0822285802992786
2.08 0.081957635575533
2.1 0.0816919808460829
2.12 0.0814315108325547
2.14 0.0811761210928043
2.16 0.0809257081636056
2.18 0.0806801696848978
2.2 0.0804394045083474
2.22 0.0802033127907745
2.24 0.0799717960745469
2.26 0.0797447573558334
2.28 0.0795221011420685
2.3 0.0793037334996286
2.32 0.079089562092639
2.34 0.0788794962138442
2.36 0.07867344680848
2.38 0.0784713264914521
2.4 0.0782730495590719
2.42 0.0780785319954146
2.44 0.0778876914740851
2.46 0.0777004473561026
2.48 0.0775167206839258
2.5 0.0773364341721959
2.52 0.077159512195886
2.54 0.0769858807755788
2.56 0.0768154675609362
2.58 0.0766482018117647
2.6 0.0764840143777446
2.62 0.0763228376766601
2.64 0.0761646056712298
2.66 0.0760092538450334
2.68 0.0758567191774991
2.7 0.0757069401181375
2.72 0.0755598565602239
2.74 0.0754154098139985
2.76 0.0752735425795458
2.78 0.0751341989193398
2.8 0.0749973242306654
2.82 0.074862865218092
2.84 0.0747307698657119
2.86 0.0746009874095552
2.88 0.0744734683102337
2.9 0.0743481642254118
2.92 0.0742250279829699
2.94 0.0741040135540224
2.96 0.0739850760263775
2.98 0.0738681715783459
3 0.0737532574528608
3.02 0.0736402919319436
3.04 0.0735292343115694
3.06 0.0734200448770533
3.08 0.0733126848786273
3.1 0.0732071165076393
3.12 0.0731033028731308
3.14 0.0730012079789191
3.16 0.0729007967009192
3.18 0.072802034765293
3.2 0.0727048887267126
3.22 0.0726093259472455
3.24 0.0725153145757039
3.26 0.0724228235274117
3.28 0.0723318224644534
3.3 0.0722422817763862
3.32 0.0721541725613045
3.34 0.0720674666075186
3.36 0.0719821363755846
3.38 0.0718981549807507
3.4 0.0718154961757842
3.42 0.0717341343344858
3.44 0.0716540444352361
3.46 0.0715752020452323
3.48 0.0714975833050829
3.5 0.071421164913664
3.52 0.071345924113518
3.54 0.0712718386765407
3.56 0.0711988868902113
3.58 0.0711270475437869
3.6 0.0710562999153685
3.62 0.0709866237588806
3.64 0.0709179992918017
3.66 0.0708504071828369
3.68 0.070783828540083
3.7 0.0707182448996406
3.72 0.070653638214274
3.74 0.0705899908426338
3.76 0.0705272855385936
3.78 0.0704655054409733
3.8 0.0704046340635135
3.82 0.0703446552851092
3.84 0.0702855533402888
3.86 0.0702273128101424
3.88 0.0701699186131639
3.9 0.070113355996667
3.92 0.0700576105282404
3.94 0.070002668087531
3.96 0.0699485148582278
3.98 0.0698951373202975
4 0.0698425222422776


==> Timeconv_coarse_shear_RM_20000_000000.txt <==
0 -4.88698305896329e-22
0.02 0.146845237173349
0.04 0.146757087086815
0.06 0.146610247500146
0.08 0.146404801653209
0.1 0.146140856100934
0.12 0.145818540631458
0.14 0.145438008175301
0.16 0.144999434705619
0.18 0.144503019129723
0.2 0.143948983171859
0.22 0.143337571247455
0.24 0.142669050328874
0.26 0.14194370980285
0.28 0.141161861319624
0.3 0.140323838634041
0.32 0.1394299974386
0.34 0.138480715188686
0.36 0.137476390920085
0.38 0.136417445058937
0.4 0.135304319224363
0.42 0.134137476023961
0.44 0.132917398842482
0.46 0.131644591624107
0.48 0.130319578649007
0.5 0.128942904305169
0.52 0.127515132857311
0.54 0.126036848216041
0.56 0.124508653713367
0.58 0.122931171896855
0.6 0.121305044368375
0.62 0.119630931726867
0.64 0.117909513761809
0.66 0.116141490298482
0.68 0.114327583937287
0.7 0.112468549144664
0.72 0.110565207172252
0.74 0.108618618467769
0.76 0.106631284210473
0.78 0.104617943848177
0.8 0.102671119414812
0.82 0.101073881086035
0.84 0.100261176940292
0.86 0.100710725468402
0.88 0.10285601963834
0.9 0.10317429272835
0.92 0.102921039888766
0.94 0.102626653781462
0.96 0.102291269595036
0.98 0.101915035409103
1 0.1014981141824
1.02 0.101040684410056
1.04 0.100542940331643
1.06 0.100005091965855
1.08 0.0994273650701409
1.1 0.0988100010635107
1.12 0.0981532569290802
1.14 0.0974574051035949
1.16 0.0967227414622279
1.18 0.0959495523020778
1.2 0.0951381643380047
1.22 0.0942889105398259
1.24 0.0934021386706422
1.26 0.0924782111367041
1.28 0.0915175048339774
1.3 0.0905204109927615
1.32 0.089487335023057
1.34 0.0884186963646905
1.36 0.0873149283519048
1.38 0.0861764781116085
1.4 0.0850038065385837
1.42 0.0837973804815212
1.44 0.0825577042085198
1.46 0.0812852758685187
1.48 0.0799806228410838
1.5 0.0786443147617617
1.52 0.0772770549807351
1.54 0.0758802470890868
1.56 0.0744609052658227
1.58 0.073070118982684
1.6 0.0719178467229203
1.62 0.0714025710897322
1.64 0.0720011187107741
1.66 0.0742045026766119
1.68 0.0784880604549641
1.7 0.0820001992535858
1.72 0.0832618422825575
1.74 0.0844898522783913
1.76 0.085683728902029
1.78 0.086843008217976
1.8 0.0879672315765226
1.82 0.0890559545502384
1.84 0.0901087472508266
1.86 0.0911251945558288
1.88 0.0921048962935249
1.9 0.0930474674059234
1.92 0.0939525380980101
1.94 0.0948197539773119
1.96 0.0956487761855632
1.98 0.0964392815235579
2 0.0971909541228526
2.02 0.0979035186856444
2.04 0.0985766917362621
2.06 0.0992102138006454
2.08 0.0998038415936968
2.1 0.100357348116477
2.12 0.100870522757508
2.14 0.101343171406344
2.16 0.101775116597869
2.18 0.102166197724965
2.2 0.10251627140912
2.22 0.102825212254262
2.24 0.103092914621355
2.26 0.103319297485358
2.28 0.103504320314182
2.3 0.103648048494503
2.32 0.103751021880479
2.34 0.103817241930407
2.36 0.103879892451932
2.38 0.104103768641149
2.4 0.104854681352097
2.42 0.106600265473143
2.44 0.109821685729282
2.46 0.113794450799862
2.48 0.115637327764171
2.5 0.11743330290448
2.52 0.119181673030326
2.54 0.120881749128651
2.56 0.122532860497283
2.58 0.1241343562345
2.6 0.12568560592766
2.62 0.1271860000605
2.64 0.128634950308828
2.66 0.130031889784953
2.68 0.131376273254848
2.7 0.13266757733752
2.72 0.133905300691292
2.74 0.135088964188282
2.76 0.136218111078616
2.78 0.137292307144017
2.8 0.138311140841617
2.82 0.13927422343752
2.84 0.140181189130475
2.86 0.141031695165339
2.88 0.141825421936765
2.9 0.142562073082687
2.92 0.143241375567653
2.94 0.143863079756549
2.96 0.144426959477768
2.98 0.14493281207688
3 0.145380458460088
3.02 0.145769743127776
3.04 0.146100534198327
3.06 0.14637272342194
3.08 0.146586226184875
3.1 0.146740981503683
3.12 0.1468369520102
3.14 0.146874123926589
3.16 0.146852507031006
3.18 0.146772134613916
3.2 0.146633063424977
3.22 0.146435373610627
3.24 0.146179168642549
3.26 0.145864575236922
3.28 0.145491743264869
3.3 0.145060845653927
3.32 0.144572078280617
3.34 0.144025659854403
3.36 0.143421831793101
3.38 0.142760858089689
3.4 0.142043025170887
3.42 0.141268641747387
3.44 0.140438038655979
3.46 0.139551568693675
3.48 0.138609606443959
3.5 0.137612548095345
3.52 0.13656081125225
3.54 0.135454834738629
3.56 0.134295078394491
3.58 0.133082022865221
3.6 0.131816169384943
3.62 0.130498039553568
3.64 0.12912817510932
3.66 0.127707137697809
3.68 0.126235508640896
3.7 0.124713888710886
3.72 0.123142897921154
3.74 0.121523175356495
3.76 0.119855379096675
3.78 0.118140186361968
3.8 0.116378294230147
3.82 0.114570421985357
3.84 0.11271731882612
3.86 0.110819792732446
3.88 0.108878847492919
3.9 0.106896592636245
3.92 0.104884337736213
3.94 0.102917125501344
3.96 0.10125054206743
3.98 0.100306707723634
4 0.100561688270128


==> Timeconv_coarse_shear_RM_2000_000000.txt <==
0 -4.88698305896329e-22
0.02 0.146930516283705
0.04 0.14684237811201
0.06 0.146695552594917
0.08 0.146490124038868
0.1 0.146226200052031
0.12 0.145903911458433
0.14 0.145523412203172
0.16 0.145084879248826
0.18 0.144588512463186
0.2 0.144034534498413
0.22 0.143423190661745
0.24 0.142754748777884
0.26 0.142029499043186
0.28 0.141247753871764
0.3 0.140409847733655
0.32 0.139516136985179
0.34 0.13856699969161
0.36 0.13756283544228
0.38 0.136504065158323
0.4 0.135391130893098
0.42 0.134224495625542
0.44 0.133004643046542
0.46 0.131732077338511
0.48 0.130407322948408
0.5 0.129030924354348
0.52 0.127603445826181
0.54 0.126125471180435
0.56 0.124597603530122
0.58 0.123020465030627
0.6 0.121394696623342
0.62 0.119720957780669
0.64 0.117999926259934
0.66 0.116232297884128
0.68 0.114418786395937
0.7 0.112560123527523
0.72 0.11065705981658
0.74 0.108710368869751
0.76 0.106720878749514
0.78 0.104690215657514
0.8 0.102660891436207
0.82 0.100924935111901
0.84 0.0999620519535407
0.86 0.100271273037457
0.88 0.10234903434406
0.9 0.10326109752073
0.92 0.10300814249533
0.94 0.102714073915119
0.96 0.102379021782534
0.98 0.10200313205286
1 0.101586566697941
1.02 0.101129503688077
1.04 0.100632136935704
1.06 0.100094676218281
1.08 0.0995173470875416
1.1 0.098900390768858
1.12 0.0982440640523589
1.14 0.0975486391770995
1.16 0.0968144037084741
1.18 0.0960416604096792
1.2 0.0952307271072848
1.22 0.0943819365510534
1.24 0.0934956362685306
1.26 0.0925721884140939
1.28 0.0916119696132444
1.3 0.0906153708017911
1.32 0.0895827970608039
1.34 0.0885146674474083
1.36 0.0874114148226023
1.38 0.0862734856772568
1.4 0.0851013399592623
1.42 0.08389545090769
1.44 0.082656304906661
1.46 0.0813844013916716
1.48 0.0800802529011823
1.5 0.078744385590412
1.52 0.0773773416160276
1.54 0.0759796930588293
1.56 0.0745522281901316
1.58 0.0731073459635618
1.6 0.071825583642265
1.62 0.0711508268509629
1.64 0.0715826959010483
1.66 0.0736230647860486
1.68 0.0777724322754868
1.7 0.0820691062708325
1.72 0.0833313682217544
1.74 0.0845599880335783
1.76 0.0857544782803198
1.78 0.086914365496446
1.8 0.0880391904374333
1.82 0.0891285082929997
1.84 0.0901818888761037
1.86 0.0911989167968292
1.88 0.0921791916249893
1.9 0.0931223280437156
1.92 0.0940279559950355
1.94 0.094895720817718
1.96 0.0957252833779815
1.98 0.0965163201930383
2 0.0972685235477754
2.02 0.0979816016044731
2.04 0.098655278505808
2.06 0.0992892944711529
2.08 0.0998834058862781
2.1 0.100437385387061
2.12 0.100951021937083
2.14 0.101424120900325
2.16 0.10185650411006
2.18 0.102248009936781
2.2 0.102598493360252
2.22 0.102907826057574
2.24 0.103175896535998
2.26 0.103402610387988
2.28 0.103587890921132
2.3 0.103731681195816
2.32 0.103833953694856
2.34 0.103894806134344
2.36 0.103919098138337
2.38 0.104028066968764
2.4 0.104628852549834
2.42 0.106221686820826
2.44 0.109310912467577
2.46 0.113863230328006
2.48 0.115706933041067
2.5 0.117503587483202
2.52 0.119252627511722
2.54 0.120953360954356
2.56 0.122605115794988
2.58 0.124207240515472
2.6 0.125759104381886
2.62 0.12726009770084
2.64 0.128709632056325
2.66 0.13010714053182
2.68 0.131452077919355
2.7 0.132743920917101
2.72 0.13398216831551
2.74 0.135166341172948
2.76 0.136295982980332
2.78 0.137370659815227
2.8 0.13838996048562
2.82 0.139353496662914
2.84 0.140260903004661
2.86 0.14111183726678
2.88 0.141905980405414
2.9 0.142643036668374
2.92 0.143322733676299
2.94 0.143944822493595
2.96 0.144509077688825
2.98 0.145015297385359
3 0.145463303301533
3.02 0.145852940780721
3.04 0.146184078811734
3.06 0.146456610038769
3.08 0.146670450761914
3.1 0.14682554092753
3.12 0.146921844109188
3.14 0.146959347478698
3.16 0.146938061767813
3.18 0.146858021220366
3.2 0.14671928353508
3.22 0.146521929799099
3.24 0.146266064412459
3.26 0.145951815003435
3.28 0.145579332334945
3.3 0.145148790202185
3.32 0.144660385321559
3.34 0.144114337211048
3.36 0.143510888061986
3.38 0.142850302602668
3.4 0.142132867953609
3.42 0.141358893474835
3.44 0.140528710604944
3.46 0.139642672692822
3.48 0.138701154821118
3.5 0.137704553622511
3.52 0.136653287088416
3.54 0.135547794370455
3.56 0.134388535574654
3.58 0.133175991548955
3.6 0.131910663663533
3.62 0.130593073584849
3.64 0.129223763043052
3.66 0.127803293593396
3.68 0.126332246371841
3.7 0.124811221845724
3.72 0.123240839559909
3.74 0.121621737880631
3.76 0.119954573740037
3.78 0.118240022388116
3.8 0.116478777167927
3.82 0.114671549354585
3.84 0.112819068178745
3.86 0.110922081470297
3.88 0.10898135902808
3.9 0.106997715431385
3.92 0.104972437805703
3.94 0.102933255719105
3.96 0.101129579809846
3.98 0.10003047037623
4 0.100134615826077


==> Timeconv_coarse_shear_RM_200_000000.txt <==
0  -4.88698305896329e-22
0.02  0.146938542085397
0.04  0.146850926768301
0.06  0.146704142584276
0.08  0.146498790729295
0.1  0.146234989090138
0.12  0.145912878589966
0.14  0.145532623054427
0.16  0.145094409068738
0.18  0.144598445826178
0.2  0.144044964972158
0.22  0.14343422044094
0.24  0.142766488274353
0.26  0.142042066451251
0.28  0.14126127469981
0.3  0.140424454305974
0.32  0.139531967915998
0.34  0.13858419933323
0.36  0.137581553309343
0.38  0.136524455330345
0.4  0.135413351397446
0.42  0.13424870780308
0.44  0.13303101090231
0.46  0.131760766879761
0.48  0.130438501512392
0.5  0.129064759928337
0.52  0.127640106362121
0.54  0.126165123906613
0.56  0.124640414262287
0.58  0.123066597484597
0.6  0.121444311730898
0.62  0.119774213009299
0.64  0.118056974934499
0.66  0.116293288501064
0.68  0.114483861898766
0.7  0.112629420434023
0.72  0.110730706758686
0.74  0.108788482134362
0.76  0.106803532576906
0.78  0.104776717272285
0.8  0.102719669122571
0.82  0.100915791446483
0.84  0.0998623547077829
0.86  0.100058592280875
0.88  0.10200314209978
0.9  0.103280491816552
0.92  0.103030245909308
0.94  0.102738702326908
0.96  0.102406293603148
0.98  0.102033164315892
1  0.101619474902918
1.02  0.101165401687365
1.04  0.100671136820209
1.06  0.100136888240091
1.08  0.0995628795607731
1.1  0.0989493499642083
1.12  0.0982965541133521
1.14  0.097604762031674
1.16  0.0968742589822112
1.18  0.0961053453405766
1.2  0.0952983364620714
1.22  0.0944535625431632
1.24  0.0935713684776279
1.26  0.0926521137072051
1.28  0.09169617206742
1.3  0.0907039316285206
1.32  0.089675794531874
1.34  0.0886121768222212
1.36  0.0875135082763212
1.38  0.0863802322296272
1.4  0.0852128054019162
1.42  0.084011697726182
1.44  0.0827773921881589
1.46  0.0815103846928927
1.48  0.0802111840001775
1.5  0.0788803118466094
1.52  0.0775183036537923
1.54  0.0761257115818963
1.56  0.0747031221687125
1.58  0.0732514915638995
1.6  0.0718980919380989
1.62  0.0710984034576583
1.64  0.0713548301222894
1.66  0.0731697955325577
1.68  0.0770453275234479
1.7  0.0819577265189015
1.72  0.0832265375137092
1.74  0.0844600138488247
1.76  0.0856593035095104
1.78  0.086823929897469
1.8  0.0879534305539797
1.82  0.0890473574996518
1.84  0.0901052774347417
1.86  0.0911267719198529
1.88  0.0921114375433868
1.9  0.0930588860789008
1.92  0.0939687446333247
1.94  0.0948406557873287
1.96  0.0956742777280125
1.98  0.0964692843744411
2  0.0972253654957348
2.02  0.0979422268223931
2.04  0.0986195901506226
2.06  0.0992571934396064
2.08  0.0998547909025497
2.1  0.100412153090496
2.12  0.1009290669604
2.14  0.101405335991177
2.16  0.101840780183155
2.18  0.102235236168325
2.2  0.102588557264865
2.22  0.102900613547782
2.24  0.103171291942167
2.26  0.103400496374372
2.28  0.103588148083303
2.3  0.103734186423801
2.32  0.103838571562323
2.34  0.103901297918246
2.36  0.103922567253756
2.38  0.103987784513316
2.4  0.104518634294303
2.42  0.106022575303561
2.44  0.109007060841745
2.46  0.113792501770255
2.48  0.11565053940363
2.5  0.117451384557483
2.52  0.119204474689499
2.54  0.120909113909887
2.56  0.122564625945361
2.58  0.124170355662514
2.6  0.12572566938229
2.62  0.127229955153341
2.64  0.128682622998454
2.66  0.130083105141253
2.68  0.131430856216324
2.7  0.13272535346366
2.72  0.133966096909481
2.74  0.135152609532612
2.76  0.136284437418072
2.78  0.137361149896878
2.8  0.138382339673269
2.82  0.139347622938414
2.84  0.140256639471978
2.86  0.141109052730509
2.88  0.141904549923591
2.9  0.142642842077411
2.92  0.143323664086285
2.94  0.143946774751819
2.96  0.144511956810467
2.98  0.145019016940544
3  0.145467785794892
3.02  0.14585811796692
3.04  0.146189891967051
3.06  0.146463010212429
3.08  0.146677398979883
3.1  0.146833008355351
3.12  0.146929812173009
3.14  0.146967807944558
3.16  0.146947016778762
3.18  0.146867483291188
3.2  0.146729275505105
3.22  0.146532484742926
3.24  0.146277225509326
3.26  0.145963635365509
3.28  0.145591874795465
3.3  0.145162127064099
3.32  0.144674598067493
3.34  0.144129516176144
3.36  0.143527132074398
3.38  0.142867718580566
3.4  0.142151570476027
3.42  0.141379004319124
3.44  0.140550358254288
3.46  0.139665991815496
3.48  0.138726285723883
3.5  0.137731641679845
3.52  0.136682482149739
3.54  0.135579250147435
3.56  0.134422409011157
3.58  0.133212442175402
3.6  0.131949852938601
3.62  0.13063516422658
3.64  0.129268918351703
3.66  0.127851676768896
3.68  0.12638401982778
3.7  0.124866546522501
3.72  0.123299874239144
3.74  0.121684638502649
3.76  0.120021492725255
3.78  0.118311107960772
3.8  0.116554172674139
3.82  0.114751392548257
3.84  0.112903490378955
3.86  0.111011206249043
3.88  0.109075298518415
3.9  0.10709654864001
3.92  0.105075794738164
3.94  0.10301616870044
3.96  0.101143465188397
3.98  0.0999481746664301
4  0.0999295218735544


==> Timeconv_coarse_shear_VarBE_20000_004530.txt <==
0 7.33720716635741e-16
0.02 0.0954970547390006
0.04 0.0967253916272863
0.06 0.097919924170417
0.08 0.0989161244445299
0.1 0.0993804714792942
0.12 0.0998301329229905
0.14 0.100262194375859
0.16 0.100673431995522
0.18 0.101060286161114
0.2 0.10141883380982
0.22 0.101744759564425
0.24 0.10203332584987
0.26 0.102279342232399
0.28 0.102477134589369
0.3 0.102620514205376
0.32 0.102702747443413
0.34 0.102716528329448
0.36 0.102653952339114
0.38 0.102506495937858
0.4 0.10226500347373
0.42 0.101919706133975
0.44 0.101461279649411
0.46 0.100889178484412
0.48 0.100215233685491
0.5 0.0994572743740431
0.52 0.0986379059320101
0.54 0.0977845744134319
0.56 0.0969414362868393
0.58 0.0965035277794129
0.6 0.0972881377496739
0.62 0.100071694240143
0.64 0.103312748267139
0.66 0.104285912276001
0.68 0.105073560581193
0.7 0.10569072690865
0.72 0.106152069797307
0.74 0.106471805525054
0.76 0.106663658817866
0.78 0.106740830924062
0.8 0.106715979427561
0.82 0.106601206846845
0.84 0.106408055629771
0.86 0.106147511077508
0.88 0.105830015104065
0.9 0.105465488904922
0.92 0.105063358630031
0.94 0.104632579779321
0.96 0.10418166082234
0.98 0.103718686228771
1 0.103251339995838
1.02 0.102786928220812
1.04 0.102332402241763
1.06 0.101894380718468
1.08 0.101479169749598
1.1 0.101092782913839
1.12 0.100740959291083
1.14 0.100429179204965
1.16 0.100162674947675
1.18 0.0999464158669338
1.2 0.0997116565859489
1.22 0.0992029120460843
1.24 0.0986918334363895
1.26 0.0981794101778815
1.28 0.0976665175942482
1.3 0.0971539292332049
1.32 0.0966423291843878
1.34 0.0961323251469306
1.36 0.095624462549258
1.38 0.0951192371758294
1.4 0.0946171027957288
1.42 0.0941184767736962
1.44 0.0936237467551764
1.46 0.0931332716317618
1.48 0.0926473801198561
1.5 0.092166370105981
1.52 0.0916905092069473
1.54 0.091220036059192
1.56 0.0907551619425699
1.58 0.0902960725212566
1.6 0.0898429295918058
1.62 0.0893958727836942
1.64 0.0889550211859756
1.66 0.0885204748885136
1.68 0.0880923164335908
1.7 0.0876706121779315
1.72 0.0872554135676146
1.74 0.0868467583292997
1.76 0.0864446715816324
1.78 0.0860491668715336
1.8 0.0856602471394557
1.82 0.0852779056178884
1.84 0.0849021266675505
1.86 0.0845328865550031
1.88 0.0841701541754741
1.9 0.0838138917246166
1.92 0.0834640553225332
1.94 0.083120595593123
1.96 0.0827834582020301
1.98 0.082452584355551
2 0.082127911263583
2.02 0.0818093725687759
2.04 0.0814968987440711
2.06 0.0811904174471579
2.08 0.0808898538825325
2.1 0.0805951311409381
2.12 0.0803061704370332
2.14 0.0800228914028131
2.16 0.0797452123369192
2.18 0.0794730504346755
2.2 0.0792063220003578
2.22 0.0789449426428558
2.24 0.0786888274556998
2.26 0.0784378911827784
2.28 0.0781920483706069
2.3 0.077951213507953
2.32 0.0777153011540084
2.34 0.0774842259779868
2.36 0.0772579028342111
2.38 0.077036247202584
2.4 0.0768191750370316
2.42 0.0766066028492799
2.44 0.0763984477824367
2.46 0.0761946276770971
2.48 0.0759950611315429
2.5 0.0757996675430729
2.52 0.0756083672491773
2.54 0.0754210814035315
2.56 0.0752377320650114
2.58 0.0750582423276452
2.6 0.0748825362792693
2.62 0.0747105390350286
2.64 0.0745421767600373
2.66 0.0743773766872027
2.68 0.0742160671326484
2.7 0.0740581775078839
2.72 0.0739036383296257
2.74 0.0737523812270172
2.76 0.0736043389466653
2.78 0.0734594453556701
2.8 0.0733176354425617
2.82 0.0731788453167547
2.84 0.073043012205891
2.86 0.0729100744527513
2.88 0.0727799715104362
2.9 0.0726526439351014
2.92 0.0725280333785543
2.94 0.0724060825814692
2.96 0.0722867353630145
2.98 0.0721699366107785
3 0.0720556322676755
3.02 0.0719437693250143
3.04 0.0718342958115263
3.06 0.071727160774931
3.08 0.0716223142720981
3.1 0.0715197073579101
3.12 0.0714192920660422
3.14 0.0713210213991102
3.16 0.0712248493146735
3.18 0.0711307307092907
3.2 0.0710386214040578
3.22 0.0709484781302264
3.24 0.0708602585145192
3.26 0.0707739210641831
3.28 0.0706894251521817
3.3 0.0706067310023513
3.32 0.0705257996743597
3.34 0.0704465930488278
3.36 0.070369073812911
3.38 0.0702932054454465
3.4 0.0702189522317757
3.42 0.0701462791131203
3.44 0.070075151870413
3.46 0.0700055370116987
3.48 0.0699374017546766
3.5 0.0698707140326246
3.52 0.0698054424678973
3.54 0.0697415563538788
3.56 0.0696790256502117
3.58 0.0696178209888061
3.6 0.0695579136141398
3.62 0.0694992754052946
3.64 0.0694418788231789
3.66 0.0693856969784211
3.68 0.0693307035258071
3.7 0.069276872729177
3.72 0.0692241793825661
3.74 0.0691725988581132
3.76 0.0691221070551965
3.78 0.0690726804023462
3.8 0.0690242958450928
3.82 0.0689769308348067
3.84 0.0689305633178924
3.86 0.0688851717252017
3.88 0.0688407349616277
3.9 0.0687972323957697
3.92 0.06875464385006
3.94 0.0687129495908123
3.96 0.0686721303184737
3.98 0.0686321671584222
4 0.0685930416514206


==> Timeconv_coarse_shear_VarBE_2000_004530.txt <==
0 7.33720716635741e-16
0.02 0.095505530298609
0.04 0.0967448127076007
0.06 0.0979501534495003
0.08 0.0989443999896783
0.1 0.0994091344275647
0.12 0.099859184297968
0.14 0.100291565559328
0.16 0.100702974279978
0.18 0.101089759931179
0.2 0.101447897269206
0.22 0.101772957298303
0.24 0.10206007761657
0.26 0.102303932630498
0.28 0.102498704240033
0.3 0.102638054046522
0.32 0.102715098333132
0.34 0.102722388497757
0.36 0.10265190557598
0.38 0.102495074652894
0.4 0.102242710873189
0.42 0.10188498600726
0.44 0.101416684728862
0.46 0.100846358700495
0.48 0.100189102184633
0.5 0.0994644165828043
0.52 0.0986963867186326
0.54 0.0979137513862278
0.56 0.0971891985838419
0.58 0.0970568918316261
0.6 0.0982311388303723
0.62 0.101471464452479
0.64 0.103805938998026
0.66 0.104775302836562
0.68 0.105556667727277
0.7 0.106165003977797
0.72 0.106614933713005
0.74 0.106920664344602
0.76 0.107095940086405
0.78 0.107154008202204
0.8 0.10710759907763
0.82 0.106968917168759
0.84 0.106749639624282
0.86 0.106460916470242
0.88 0.106113375205816
0.9 0.105717140711314
0.92 0.105281860143464
0.94 0.104816723656721
0.96 0.104330484509645
0.98 0.10383148036975
1 0.103327655294793
1.02 0.102826581629915
1.04 0.102335481627472
1.06 0.101861248237421
1.08 0.101410465025775
1.1 0.10098942512795
1.12 0.100604148970194
1.14 0.100260400894929
1.16 0.0999637045272216
1.18 0.0997193563746821
1.2 0.0995324340097895
1.22 0.0992422160899624
1.24 0.0987271882233989
1.26 0.0982106461099276
1.28 0.0976934268893913
1.3 0.097176267350661
1.32 0.0966598135966477
1.34 0.096144630398362
1.36 0.0956316472120994
1.38 0.0951230617147737
1.4 0.0946171235754467
1.42 0.0941145007439628
1.44 0.0936156277010171
1.46 0.0931208967319431
1.48 0.0926306608642703
1.5 0.0921452366805438
1.52 0.0916649069605903
1.54 0.0911899231527115
1.56 0.0907205076819178
1.58 0.0902568561044831
1.6 0.089799139118536
1.62 0.0893475044393856
1.64 0.088902078548743
1.66 0.0884629683254997
1.68 0.0880302625657957
1.7 0.087604033399675
1.72 0.0871843376108182
1.74 0.0867712178657604
1.76 0.0863647038584442
1.78 0.0859648133757409
1.8 0.0855715532887975
1.82 0.085184920475555
1.84 0.0848049026785173
1.86 0.0844314793022509
1.88 0.0840646221546678
1.9 0.0837042961355899
1.92 0.0833504598763122
1.94 0.0830030663333531
1.96 0.0826620633393645
1.98 0.0823273941142916
2 0.0819989977391611
2.02 0.0816768095972718
2.04 0.0813607617735789
2.06 0.0810507834421592
2.08 0.0807468012073913
2.1 0.0804487394281926
2.12 0.0801565205158608
2.14 0.0798700652092767
2.16 0.079589292828832
2.18 0.0793141215106138
2.2 0.0790444684222626
2.22 0.0787802499618017
2.24 0.0785213819404001
2.26 0.0782677797504481
2.28 0.0780193585198376
2.3 0.0777760332534446
2.32 0.0775377189626162
2.34 0.0773043307838265
2.36 0.0770757840867265
2.38 0.0768519945729216
2.4 0.0766328783657361
2.42 0.0764183520917624
2.44 0.0762083329547655
2.46 0.0760027388025804
2.48 0.0758014881872178
2.5 0.0756045004191323
2.52 0.075411695615656
2.54 0.0752229947442488
2.56 0.0750383196609393
2.58 0.0748575931441662
2.6 0.0746807389246091
2.62 0.074507681711077
2.64 0.0743383472128824
2.66 0.0741726621589921
2.68 0.0740105543140416
2.7 0.0738519524915702
2.72 0.0736967865648831
2.74 0.0735449874752953
2.76 0.0733964872383677
2.78 0.0732512189479958
2.8 0.0731091167788783
2.82 0.0729701159870233
2.84 0.0728341529090379
2.86 0.072701164959621
2.88 0.0725710906282027
2.9 0.0724438694740029
2.92 0.0723194421202999
2.94 0.0721977502476602
2.96 0.0720787365861525
2.98 0.0719623449069968
3 0.0718485200133295
3.02 0.0717372077303457
3.04 0.0716283548949511
3.06 0.0715219093448205
3.08 0.0714178199070171
3.1 0.0713160363861895
3.12 0.071216509552566
3.14 0.0711191911293268
3.16 0.0710240337801313
3.18 0.0709309910959701
3.2 0.0708400175822519
3.22 0.0707510686453797
3.24 0.0706641005794857
3.26 0.0705790705528817
3.28 0.0704959365945048
3.3 0.0704146575803311
3.32 0.070335193219724
3.34 0.0702575040418954
3.36 0.0701815513821786
3.38 0.0701072973685
3.4 0.0700347049078124
3.42 0.0699637376727688
3.44 0.069894360088117
3.46 0.0698265373174963
3.48 0.0697602352502616
3.5 0.0696954204882797
3.52 0.0696320603330476
3.54 0.0695701227727596
3.56 0.06950957646955
3.58 0.0694503907469873
3.6 0.0693925355775281
3.62 0.0693359815702291
3.64 0.0692806999586053
3.66 0.0692266625886857
3.68 0.0691738419069903
3.7 0.0691222109490335
3.72 0.0690717433277157
3.74 0.0690224132219647
3.76 0.0689741953655919
3.78 0.0689270650362264
3.8 0.0688809980444671
3.82 0.0688359707232661
3.84 0.0687919599173262
3.86 0.0687489429727745
3.88 0.0687068977271215
3.9 0.0686658024990309
3.92 0.0686256360786786
3.94 0.0685863777179942
3.96 0.068548007121189
3.98 0.0685105044354477
4 0.0684738502416653


==> Timeconv_coarse_shear_VarBE_200_004530.txt <==
0 7.33720716635741e-16
0.02 0.0956219316597494
0.04 0.0969860123822961
0.06 0.0983386999790193
0.08 0.099335159499095
0.1 0.0998608704021464
0.12 0.100358053285004
0.14 0.100837747145997
0.16 0.101296290550495
0.18 0.101729436659907
0.2 0.102132465966541
0.22 0.102500152620642
0.24 0.102826729917196
0.26 0.103105857594817
0.28 0.10333059231205
0.3 0.103493363213884
0.32 0.103585953997306
0.34 0.103599489717056
0.36 0.103524435237192
0.38 0.103350617058589
0.4 0.103067256333634
0.42 0.102663022483588
0.44 0.102133942776886
0.46 0.101488537573867
0.48 0.100742786981415
0.5 0.0999190492548185
0.52 0.0990452029448051
0.54 0.0981547969150002
0.56 0.0973581820506839
0.58 0.0972852702533643
0.6 0.0983062880846876
0.62 0.101732978904805
0.64 0.104558566871988
0.66 0.105734840088448
0.68 0.106664859441975
0.7 0.107415499195919
0.72 0.107999280133261
0.74 0.108428750945317
0.76 0.108695271555506
0.78 0.108804385372437
0.8 0.108797126731903
0.82 0.108703996390317
0.84 0.108533207343349
0.86 0.108292249732727
0.88 0.107988085445746
0.9 0.107625381070924
0.92 0.107209881119164
0.94 0.106750283064398
0.96 0.10625574049046
0.98 0.105735105593831
1 0.105196925087285
1.02 0.104649445363219
1.04 0.104100619503976
1.06 0.103558113710969
1.08 0.103029314359025
1.1 0.102521339359931
1.12 0.102041040144385
1.14 0.101595015641703
1.16 0.101189616925218
1.18 0.100830959104923
1.2 0.100524926894009
1.22 0.100277182808777
1.24 0.0999944818157249
1.26 0.0992864445235716
1.28 0.0987278419270398
1.3 0.0981523865499081
1.32 0.0975757220419822
1.34 0.096997170743319
1.36 0.0964175055795791
1.38 0.0958613428900449
1.4 0.0953348181132764
1.42 0.0948584450790072
1.44 0.0944240350211661
1.46 0.0939320999678907
1.48 0.0934449673403094
1.5 0.0929619917195335
1.52 0.0924834939673612
1.54 0.0920097350916919
1.56 0.0915409520725427
1.58 0.0910773541563013
1.6 0.0906191293495873
1.62 0.0901664433821574
1.64 0.0897194397522759
1.66 0.0892782446447145
1.68 0.0888429658839999
1.7 0.0884136957462173
1.72 0.0879905108414086
1.74 0.0875734739701878
1.76 0.0871626348758121
1.78 0.0867580318548805
1.8 0.086359691793407
1.82 0.0859676311402509
1.84 0.0855818573550076
1.86 0.0852023691487109
1.88 0.0848291572553171
1.9 0.0844622051146265
1.92 0.0841014894630647
1.94 0.0837469809020156
1.96 0.0833986444256163
1.98 0.083056439911077
2 0.0827203225787396
2.02 0.0823902434200766
2.04 0.0820661495959778
2.06 0.0817479848090225
2.08 0.081435689649814
2.1 0.0811292019199237
2.12 0.0808284569324293
2.14 0.080533387791115
2.16 0.0802439256508256
2.18 0.0799599999591759
2.2 0.0796815386815808
2.22 0.0794084685090819
2.24 0.0791407150527418
2.26 0.0788782030230138
2.28 0.0786208563960162
2.3 0.0783685985678334
2.32 0.0781213524969318
2.34 0.077879040836241
2.36 0.0776415860546459
2.38 0.0774089105494519
2.4 0.077180936749903
2.42 0.0769575872123509
2.44 0.0767387847078698
2.46 0.0765244523026149
2.48 0.076314513431453
2.5 0.0761088919652636
2.52 0.0759075122724336
2.54 0.0757102992748769
2.56 0.0755171784989246
2.58 0.0753280761214098
2.6 0.0751429190112715
2.62 0.0749616347672078
2.64 0.0747841517512649
2.66 0.0746103991188479
2.68 0.0744403068454258
2.7 0.0742738057501829
2.72 0.0741108275166324
2.74 0.0739513047106346
2.76 0.0737951707956537
2.78 0.0736423601463347
2.8 0.0734928080590486
2.82 0.0733464507610905
2.84 0.073203225417708
2.86 0.0730630701375539
2.88 0.0729259239764457
2.9 0.0727917269397147
2.92 0.0726604199832091
2.94 0.0725319450129731
2.96 0.0724062448838422
2.98 0.0722832633969203
3 0.0721629452961337
3.02 0.0720452362639889
3.04 0.0719300829160979
3.06 0.0718174327955133
3.08 0.0717072343661039
3.1 0.0715994370051526
3.12 0.0714939909957078
3.14 0.071390847518231
3.16 0.0712899586418517
3.18 0.0711912773150491
3.2 0.0710947573563606
3.22 0.0710003534443411
3.24 0.07090802110733
3.26 0.0708177167131917
3.28 0.0707293974584954
3.3 0.0706430213578169
3.32 0.070558547232581
3.34 0.0704759346999859
3.36 0.07039514416181
3.38 0.0703161367928792
3.4 0.0702388745297471
3.42 0.0701633200592064
3.44 0.0700894368067291
3.46 0.0700171889249212
3.48 0.069946541282083
3.5 0.0698774594505351
3.52 0.0698099096952505
3.54 0.0697438589622436
3.56 0.0696792748673021
3.58 0.0696161256845501
3.6 0.069554380335145
3.62 0.0694940083760386
3.64 0.0694349799889765
3.66 0.0693772659692121
3.68 0.0693208377148651
3.7 0.0692656672157827
3.72 0.0692117270429455
3.74 0.0691589903379306
3.76 0.069107430802196
3.78 0.0690570226868264
3.8 0.0690077407822182
3.82 0.0689595604080097
3.84 0.0689124574029647
3.86 0.068866408115197
3.88 0.0688213893922938
3.9 0.0687773785719313
3.92 0.0687343534720981
3.94 0.068692292382047
3.96 0.068651174052847
3.98 0.0686109776885255
4 0.0685716829370292


==> Timeconv_coarse_shear_VarBE_AugL_20000_000000.txt <==
0 0
0.02 0.146845188027376
0.04 0.146756405915851
0.06 0.146607832826243
0.08 0.146399097404377
0.1 0.146129678191881
0.12 0.145799428363971
0.14 0.145407881309772
0.16 0.144955019636056
0.18 0.144440624198053
0.2 0.143864684424443
0.22 0.143227409360798
0.24 0.142529007210256
0.26 0.14176957013339
0.28 0.140949659567626
0.3 0.140069683479709
0.32 0.139130241453143
0.34 0.138132063495343
0.36 0.137075814208926
0.38 0.135962484317144
0.4 0.134792860727996
0.42 0.13356793003603
0.44 0.132288706400557
0.46 0.130956228721017
0.48 0.129571596048429
0.5 0.128135839523156
0.52 0.126650083279757
0.54 0.125115291228465
0.56 0.123532590043656
0.58 0.121902848679052
0.6 0.120226975585928
0.62 0.118506039290353
0.64 0.116740705082061
0.66 0.114931618919287
0.68 0.113079612268124
0.7 0.111185260456137
0.72 0.109249214832209
0.74 0.107272756814953
0.76 0.105263173061884
0.78 0.103274530742512
0.8 0.101522605543361
0.82 0.100407194265437
0.84 0.100400347725106
0.86 0.101970964476842
0.88 0.103246704614031
0.9 0.103006498343988
0.92 0.10272485177008
0.94 0.102401916769179
0.96 0.10203770878785
0.98 0.101632180566225
1 0.101185274694964
1.02 0.100697009335731
1.04 0.100167221312228
1.06 0.0995959499590886
1.08 0.0989829398437999
1.1 0.098328096381432
1.12 0.0976312201229693
1.14 0.0968919465781614
1.16 0.096110128731613
1.18 0.0952854738565511
1.2 0.0944175053018602
1.22 0.0935059556671118
1.24 0.0925502565234064
1.26 0.0915500496553214
1.28 0.090504806173062
1.3 0.0894139214934162
1.32 0.0882769384097863
1.34 0.087093271907945
1.36 0.0858622079415326
1.38 0.0845831289726592
1.4 0.0832554771533247
1.42 0.0818786001362636
1.44 0.0804518065449985
1.46 0.0789747243835522
1.48 0.0774470936378506
1.5 0.0758700192640591
1.52 0.0742556757591151
1.54 0.0727016017875281
1.56 0.0715568232493144
1.58 0.0713674551212009
1.6 0.0726664500485002
1.62 0.0758626373774407
1.64 0.0810873417997011
1.66 0.0824136778521791
1.68 0.083548807562178
1.7 0.0846642137076146
1.72 0.0857584722728247
1.74 0.0868306309583506
1.76 0.0878794233412393
1.78 0.0889036016487349
1.8 0.0899021366297558
1.82 0.0908736632142042
1.84 0.0918172394455104
1.86 0.0927315749413608
1.88 0.0936157042604174
1.9 0.0944685928537553
1.92 0.0952891531578749
1.94 0.0960764203268571
1.96 0.0968295870595338
1.98 0.0975476894669075
2 0.0982299198752141
2.02 0.0988754471087914
2.04 0.0994837233618673
2.06 0.100054055880173
2.08 0.100585923738076
2.1 0.101078557757492
2.12 0.101531726249428
2.14 0.101944949164959
2.16 0.102317851287982
2.18 0.102650159050377
2.2 0.102941573456304
2.22 0.103191890861263
2.24 0.103401052741357
2.26 0.103568908055503
2.28 0.103695651708035
2.3 0.10378231265154
2.32 0.103838860864432
2.34 0.10393602202572
2.36 0.10432502998327
2.38 0.105429014673887
2.4 0.107728487937234
2.42 0.111685255060835
2.44 0.114558185315366
2.46 0.116372211436421
2.48 0.118136657915073
2.5 0.119850770914515
2.52 0.121513927041228
2.54 0.123125658001181
2.56 0.124685731923295
2.58 0.126193677497416
2.6 0.127649326430074
2.62 0.129052584983536
2.64 0.130403408034277
2.66 0.131701565954763
2.68 0.132947041832993
2.7 0.134139977235356
2.72 0.135280266801747
2.74 0.136367896006186
2.76 0.137403075410796
2.78 0.138385549870532
2.8 0.139315320941375
2.82 0.140192437092116
2.84 0.141016824283214
2.86 0.141788254818515
2.88 0.142506530049653
2.9 0.143171616210014
2.92 0.143783135998534
2.94 0.144340785396654
2.96 0.144844312256309
2.98 0.145293267692171
3 0.145687224287966
3.02 0.146025778878412
3.04 0.146308464009986
3.06 0.146534649201991
3.08 0.14670401414416
3.1 0.146815743080986
3.12 0.146869568350831
3.14 0.146864693173026
3.16 0.146800798863805
3.18 0.146677358035254
3.2 0.146493846902793
3.22 0.146249870464824
3.24 0.145945168546095
3.26 0.145579254105491
3.28 0.145152072559723
3.3 0.144663499835515
3.32 0.144113323734934
3.34 0.143501732581991
3.36 0.142828870915632
3.38 0.142094915229276
3.4 0.141300322599317
3.42 0.140445391853907
3.44 0.139530768707936
3.46 0.138557148695612
3.48 0.137525166518308
3.5 0.136435574000482
3.52 0.13528937877101
3.54 0.134087521119734
3.56 0.132830940702186
3.58 0.131520653837396
3.6 0.130157728580728
3.62 0.128743204817074
3.64 0.127278269434036
3.66 0.125763893269755
3.68 0.124201162622843
3.7 0.12259092600606
3.72 0.120934364132251
3.74 0.119232169314034
3.76 0.117485224851196
3.78 0.115694478156546
3.8 0.113860359910669
3.82 0.111983690786205
3.84 0.110064993550834
3.86 0.108105117923313
3.88 0.106107371973858
3.9 0.104095992681631
3.92 0.102204669679274
3.94 0.100767079563373
3.96 0.100237387729326
3.98 0.101093973165015
4 0.103334705815697


==> Timeconv_coarse_shear_VarBE_AugL_20000_004530.txt <==
0 1.04717743955533e-15
0.04 0.0967258423070789
0.08 0.0989167409723738
0.12 0.099830920021767
0.16 0.100674287280818
0.2 0.101419043616846
0.24 0.102031400211467
0.28 0.10247064007147
0.32 0.102688165004457
0.36 0.102626658591556
0.4 0.102219918123394
0.44 0.101397225585583
0.48 0.100177086763528
0.52 0.0986954682413387
0.56 0.0972014377619908
0.6 0.098254677695714
0.64 0.103808742295622
0.68 0.105546299938877
0.72 0.106592269434171
0.76 0.107063286019445
0.8 0.107068222509278
0.84 0.106707354185189
0.88 0.10607222358605
0.92 0.105245959084119
0.96 0.10430385391155
1 0.10331408376152
1.04 0.102338452360071
1.08 0.101433122228956
1.12 0.100649290151845
1.16 0.100033791507539
1.2 0.09962962753645
1.24 0.0987555655607232
1.28 0.0977234531426253
1.32 0.0966916535696091
1.36 0.0956651052280876
1.4 0.0946481518164051
1.44 0.093644485082686
1.48 0.0926574317246945
1.52 0.0916896843158944
1.56 0.0907433900190339
1.6 0.0898202279081329
1.64 0.088921476291462
1.68 0.0880480712574159
1.72 0.0872006575566268
1.76 0.0863796327749906
1.8 0.0855851856405802
1.84 0.0848173292057938
1.88 0.0840759295556783
1.92 0.0833607306131265
1.96 0.0826713755421565
2 0.0820074251876476
2.04 0.0813683739359234
2.08 0.0807536633322978
2.12 0.0801626937492032
2.16 0.079594834361637
2.2 0.079049431653834
2.24 0.078525816886298
2.28 0.0780233112644074
2.32 0.0775412325996101
2.36 0.0770788986391316
2.4 0.0766356309651578
2.44 0.076210758018941
2.48 0.0758036175889427
2.52 0.0754135588466779
2.56 0.0750399439884551
2.6 0.0746821495451642
2.64 0.0743395673919513
2.68 0.074011605507927
2.72 0.0736976885554741
2.76 0.0733972582517889
2.8 0.0731097735967198
2.84 0.0728347109726533
2.88 0.0725715641362511
2.92 0.0723198441199046
2.96 0.0720790790579484
3 0.0718488139507282
3.04 0.071628610378042
3.08 0.0714180461712087
3.12 0.071216715052542
3.16 0.0710242262490485
3.2 0.0708402040871945
3.24 0.0706642875725043
3.28 0.0704961299601244
3.32 0.0703353983191764
3.36 0.0701817730940879
3.4 0.0700349476661918
3.44 0.0698946279173778
3.48 0.069760531797816
3.52 0.0696323888993978
3.56 0.0695099400362142
3.6 0.0693929368327898
3.64 0.069281141321527
3.68 0.0691743255494438
3.72 0.0690722711949944
3.76 0.0689747691952648
3.8 0.0688816197638848
3.84 0.0687926304904596
3.88 0.0687076183699164
3.92 0.0686264078619023
3.96 0.0685488309833402
4 0.0684747270085663


==> Timeconv_coarse_shear_VarBE_AugL_2000_000000.txt <==
0 -1.68352140898013e-08
0.02 0.146920893908056
0.04 0.146757693058492
0.06 0.146428714541713
0.08 0.145921052644333
0.1 0.145237445083635
0.12 0.144387072426538
0.14 0.143381404376762
0.16 0.142232562047188
0.18 0.140952641207893
0.2 0.139553725267316
0.22 0.138047534291713
0.24 0.13644531221754
0.26 0.13475796603538
0.28 0.132995720651599
0.3 0.1311684281491
0.32 0.129285125658883
0.34 0.127354567984905
0.36 0.125384602577487
0.38 0.123382757143555
0.4 0.121355868030889
0.42 0.119310054686719
0.44 0.117251296124519
0.46 0.11518471303605
0.48 0.113114954744889
0.5 0.111045962076469
0.52 0.108981346020092
0.54 0.10692279868879
0.56 0.104868503611207
0.58 0.102830109080441
0.6 0.101051386453146
0.62 0.100003218775484
0.64 0.100184292256224
0.66 0.102091859033229
0.68 0.103274803885793
0.7 0.103005887565836
0.72 0.102680220838591
0.74 0.102292250076039
0.76 0.101836172553678
0.78 0.101306377886391
0.8 0.100696724612911
0.82 0.100001232317668
0.84 0.0992137318620571
0.86 0.0983280999662847
0.88 0.0973378552655885
0.9 0.0962365488156466
0.92 0.0950178973679609
0.94 0.0936752247786228
0.96 0.0922023009211311
0.98 0.0905927673613128
1 0.088840398003386
1.02 0.0869395190301817
1.04 0.084884477316381
1.06 0.0826702048547564
1.08 0.0802921197059782
1.1 0.0777463215607431
1.12 0.0750300649235891
1.14 0.0722251376830755
1.16 0.0703765674130311
1.18 0.0713581090972199
1.2 0.075917349232913
1.22 0.0810251655959174
1.24 0.0814308186327086
1.26 0.0816319997675509
1.28 0.0818372219730582
1.3 0.0820463341407152
1.32 0.0822594650191487
1.34 0.0824767258297638
1.36 0.0826980649435476
1.38 0.082923623091265
1.4 0.0831534887027492
1.42 0.0833876961442735
1.44 0.0836263187368458
1.46 0.0838693146966503
1.48 0.0841169532205599
1.5 0.0843690654977378
1.52 0.0846258436868443
1.54 0.084887419172951
1.56 0.0851536447887634
1.58 0.0854246710810126
1.6 0.0857005679687742
1.62 0.0859812843454613
1.64 0.0862670122452052
1.66 0.086557725554179
1.68 0.0868534561526731
1.7 0.0871542848850451
1.72 0.0874600938377142
1.74 0.0877710878244665
1.76 0.0880870982237548
1.78 0.0884083253761912
1.8 0.0887346288845798
1.82 0.0890660548013565
1.84 0.0894026161896225
1.86 0.0897442505745352
1.88 0.0900909040225739
1.9 0.0904426020500578
1.92 0.0907992730575011
1.94 0.0911607129052531
1.96 0.0915269541319436
1.98 0.0918978952882398
2 0.0922733505579748
2.02 0.0926532275075092
2.04 0.0930373361436379
2.06 0.0934254940895798
2.08 0.0938174363567088
2.1 0.0942129367822843
2.12 0.0946117897498279
2.14 0.0950134680706365
2.16 0.0954179434597369
2.18 0.0958245270634779
2.2 0.096232875765581
2.22 0.0966425963762722
2.24 0.097053029024567
2.26 0.0974634977905134
2.28 0.0978735226550346
2.3 0.0982822360139005
2.32 0.0986888395392051
2.34 0.0990924179209209
2.36 0.0994919519188238
2.38 0.0998862575461154
2.4 0.100274185692405
2.42 0.100654410743225
2.44 0.101025258657623
2.46 0.101385113682542
2.48 0.101732077692684
2.5 0.10206398367759
2.52 0.102378335927656
2.54 0.102672665762077
2.56 0.102943770324952
2.58 0.103188251766643
2.6 0.103402490717008
2.62 0.103582803237862
2.64 0.103725971504069
2.66 0.103829726394562
2.68 0.103892628337406
2.7 0.103918136010683
2.72 0.104014258994508
2.74 0.104576252182218
2.76 0.106103333648581
2.78 0.109099815389255
2.8 0.113743624806612
2.82 0.115361131517585
2.84 0.116896452616871
2.86 0.118358059877939
2.88 0.119749566018303
2.9 0.121073994606144
2.92 0.122334697863972
2.94 0.123534668547649
2.96 0.124676756428841
2.98 0.125763795099711
3 0.126798456539436
3.02 0.127783398268819
3.04 0.128720851793683
3.06 0.129613162447145
3.08 0.130462709151846
3.1 0.13127151456152
3.12 0.132041611680924
3.14 0.132774889162757
3.16 0.133477595501244
3.18 0.134190996648867
3.2 0.134896606958509
3.22 0.135594155674221
3.24 0.136283371760117
3.26 0.136963152165103
3.28 0.137610694871049
3.3 0.138081068554365
3.32 0.13852915406549
3.34 0.13896529692019
3.36 0.139484611025628
3.38 0.140104468755503
3.4 0.140708376697324
3.42 0.141295068348769
3.44 0.141863053570025
3.46 0.142410660849323
3.48 0.142936195524132
3.5 0.143438051376213
3.52 0.143914106704968
3.54 0.14436270135531
3.56 0.144781534753205
3.58 0.145168433532401
3.6 0.145521071359804
3.62 0.145837189790245
3.64 0.146114075378356
3.66 0.146349148330164
3.68 0.146539580250192
3.7 0.146770051660981
3.72 0.146832706664726
3.74 0.146889000296211
3.76 0.146934557881722
3.78 0.146957573998945
3.8 0.146920891862943
3.82 0.146761623851845
3.84 0.146411426167442
3.86 0.146139404346681
3.88 0.145793926867886
3.9 0.145361002202535
3.92 0.144848451692269
3.94 0.144240669918839
3.96 0.143539781202278
3.98 0.142740215455607
4 0.141836828150245


==> Timeconv_coarse_shear_VarBE_AugL_2000_004530.txt <==
0 1.04717743955533e-15
0.002 0.0422000000000016
0.004 0.0706074770302705
0.006 0.0791089372990051
0.008 0.0867203505816598
0.01 0.093031054082931
0.012 0.0949151667629269
0.014 0.0951044652796073
0.016 0.0952544007003063
0.018 0.0953800786144269
0.02 0.0955055728327874
0.022 0.0956308060257362
0.024 0.0957557693771167
0.026 0.095880455458413
0.028 0.0960048567876575
0.03 0.0961289658236177
0.032 0.0962527749657781
0.034 0.0963762765542325
0.036 0.0964994628696594
0.038 0.0966223261332466
0.04 0.0967448585067329
0.042 0.0968670520922991
0.044 0.096988898932636
0.046 0.0971103910108852
0.048 0.0972315202506638
0.05 0.0973522785160721
0.052 0.0974726576117222
0.054 0.097592649282784
0.056 0.0977122452150005
0.058 0.0978314370347607
0.06 0.0979502163091604
0.062 0.0980685745460836
0.064 0.098186503194267
0.066 0.0983039936434205
0.068 0.0984210372243186
0.07 0.098537625208929
0.072 0.0986537488124959
0.074 0.0987693992157208
0.076 0.0988489546611238
0.078 0.0988972624220159
0.08 0.0989444492046928
0.082 0.0989915048296747
0.084 0.099038438026797
0.086 0.0990852463686955
0.088 0.0991319272391469
0.09 0.0991784779918435
0.092 0.0992248959524376
0.094 0.0992711784184392
0.096 0.0993173226589097
0.098 0.0993633259142201
0.1 0.0994091853958402
0.102 0.0994548982860564
0.104 0.099500461737737
0.106 0.0995458728740872
0.108 0.099591128788381
0.11 0.0996362265437203
0.112 0.0996811631727915
0.114 0.0997259356775572
0.116 0.0997705410290877
0.118 0.0998149761672044
0.12 0.0998592380003032
0.122 0.0999033234050273
0.124 0.0999472292260589
0.126 0.0999909522757986
0.128 0.100034489334153
0.13 0.100077837148228
0.132 0.10012099243209
0.134 0.100163951866467
0.136 0.100206712098509
0.138 0.100249269741497
0.14 0.100291621374566
0.142 0.100333763542424
0.144 0.100375692755111
0.146 0.100417405487684
0.148 0.100458898179948
0.15 0.100500167236207
0.152 0.100541209024907
0.154 0.100582019878464
0.156 0.100622596092881
0.158 0.100662933927503
0.16 0.100703029604749
0.162 0.1007428793098
0.164 0.100782479190314
0.166 0.100821825356154
0.168 0.100860913879082
0.17 0.100899740792467
0.172 0.100938302091016
0.174 0.10097659373045
0.176 0.101014611627239
0.178 0.101052351658281
0.18 0.101089809660633
0.182 0.101126981431218
0.184 0.101163862726474
0.186 0.101200449262138
0.188 0.101236736712883
0.19 0.101272720712061
0.192 0.101308396851378
0.194 0.101343760680589
0.196 0.101378807707244
0.198 0.101413533396336
0.2 0.101447933170015
0.202 0.101482002407308
0.204 0.101515736443769
0.206 0.101549130571242
0.208 0.101582180037507
0.21 0.101614880045998
0.212 0.101647225755485
0.214 0.101679212279805
0.216 0.101710834687509
0.218 0.101742088001607
0.22 0.101772967199236
0.222 0.101803467211361
0.224 0.101833582922482
0.226 0.101863309170325
0.228 0.101892640745535
0.23 0.10192157239138
0.232 0.101950098803435
0.234 0.101978214629335
0.236 0.102005914468384
0.238 0.102033192871325
0.24 0.102060044340022
0.242 0.102086463327159
0.244 0.102112444235936
0.246 0.102137981419771
0.248 0.102163069182018
0.25 0.102187701775672
0.252 0.102211873403051
0.254 0.102235578215529
0.256 0.102258810313224
0.258 0.102281563744739
0.26 0.102303832506831
0.262 0.102325610544128
0.264 0.10234689174892
0.266 0.10236766996076
0.268 0.10238793896628
0.27 0.102407692498846
0.272 0.102426924238296
0.274 0.102445627810676
0.276 0.102463796787965
0.278 0.10248142468781
0.28 0.102498504973206
0.282 0.102515031052311
0.284 0.102530996278122
0.286 0.102546393948231
0.288 0.102561217475879
0.29 0.102575459693477
0.292 0.102589113918828
0.294 0.102602173219786
0.296 0.102614630613036
0.298 0.102626479058427
0.3 0.102637711458664
0.302 0.10264832065913
0.304 0.102658299447464
0.306 0.102667640553552
0.308 0.102676336649219
0.31 0.102684380347983
0.312 0.102691764204887
0.314 0.10269848071626
0.316 0.102704522318
0.318 0.102709881386876
0.32 0.10271455024514
0.322 0.102718521152203
0.324 0.10272178630791
0.326 0.102724337852241
0.328 0.102726167865162
0.33 0.102727268354237
0.332 0.102727631596273
0.334 0.102727247623929
0.336 0.102726109930447
0.338 0.102724210174458
0.34 0.102721540180757
0.342 0.102718091716194
0.344 0.102713856491953
0.346 0.102708826163545
0.348 0.102702992330709
0.35 0.102696346537442
0.352 0.102688880271917
0.354 0.102680584966427
0.356 0.10267145199746
0.358 0.102661472685704
0.36 0.102650638296009
0.362 0.102638940037406
0.364 0.102626369063125
0.366 0.102612916470618
0.368 0.102598573301625
0.37 0.102583330784365
0.372 0.102567181370495
0.374 0.102550114865744
0.376 0.102532121986678
0.378 0.10251319328036
0.38 0.102493319221822
0.382 0.102472490219933
0.384 0.102450696617424
0.386 0.102427928690851
0.388 0.102404176650067
0.39 0.102379430638932
0.392 0.10235368073665
0.394 0.102326916955444
0.396 0.10229912924156
0.398 0.102270307475333
0.4 0.102240441471317
0.402 0.102209520852388
0.404 0.102177535544536
0.406 0.102144475048441
0.408 0.102110328916541
0.41 0.102075086636173
0.412 0.102038737629726
0.414 0.102001271254794
0.416 0.101962676804428
0.418 0.101922949517883
0.42 0.101882105498953
0.422 0.101840134195783
0.424 0.10179704510598
0.426 0.101752848012864
0.428 0.101707553072301
0.43 0.101661170821039
0.432 0.101613712179927
0.434 0.101565188458327
0.436 0.101515611355313
0.438 0.101464992965826
0.44 0.101413345783762
0.442 0.101360682705606
0.444 0.10130701703395
0.446 0.101252362481457
0.448 0.101196733173737
0.45 0.101140143652296
0.452 0.101082608878791
0.454 0.101024144237909
0.456 0.100964765540544
0.458 0.100904489026826
0.46 0.100843331369096
0.462 0.100781309674764
0.464 0.100718441489772
0.466 0.100654744799437
0.468 0.100590238032648
0.47 0.100524940063945
0.472 0.100458870215836
0.474 0.100392048261016
0.476 0.100324494424487
0.478 0.100256229385592
0.48 0.100187274279977
0.482 0.10011765070126
0.484 0.100047380702134
0.486 0.0999764867965217
0.488 0.0999049919606526
0.49 0.0998329196342152
0.492 0.0997602937213368
0.494 0.0996871385915458
0.496 0.09961347908037
0.498 0.0995393404896336
0.5 0.0994647485881375
0.502 0.0993897296117165
0.504 0.0993143102632513
0.506 0.0992385177123453
0.508 0.099162379594996
0.51 0.0990859240130517
0.512 0.0990091795333529
0.514 0.0989321751867518
0.516 0.0988549404668916
0.518 0.0987775053287907
0.52 0.0986999001871842
0.522 0.0986221559146543
0.524 0.0985443038395111
0.526 0.0984663757434452
0.528 0.0983884038589789
0.53 0.0983104208665755
0.532 0.0982324598916195
0.534 0.0981545545010358
0.536 0.0980767386997129
0.538 0.0979990469266292
0.54 0.0979215140507431
0.542 0.0978441753665473
0.544 0.0977670665894125
0.546 0.0976902238505766
0.548 0.0976137457976199
0.55 0.097538238714456
0.552 0.0974645295912606
0.554 0.0973934583510646
0.556 0.0973258538276221
0.558 0.0972625622807636
0.56 0.0972044188747243
0.562 0.0971522618245688
0.564 0.0971069294410754
0.566 0.0970692600446729
0.568 0.0970400918826833
0.57 0.0970202630248096
0.572 0.0970106112739348
0.574 0.0970119740712011
0.576 0.0970251884072849
0.578 0.0970510907237986
0.58 0.0970905168209357
0.582 0.0971443017629291
0.584 0.0972132797853653
0.586 0.0972982841995821
0.588 0.0974001472984252
0.59 0.0975197002622231
0.592 0.0976577730640742
0.594 0.097815194375148
0.596 0.097992791469681
0.598 0.0981351972915169
0.6 0.0982707781362466
0.602 0.0984357784771885
0.604 0.0986320859770571
0.606 0.0988615846657744
0.608 0.0991261547291504
0.61 0.099427672287954
0.612 0.0997680091778525
0.614 0.100149032730278
0.616 0.1005726055543
0.618 0.101040585319545
0.62 0.101554824540542
0.622 0.102117170362547
0.624 0.102729464356772
0.626 0.103034768763356
0.628 0.103156096312952
0.63 0.103274314658444
0.632 0.103390423707326
0.634 0.103504437444551
0.636 0.103616371269095
0.638 0.103726240563838
0.64 0.1038340606985
0.642 0.10393984702835
0.644 0.10404361489301
0.646 0.104145379615256
0.648 0.104245156499807
0.65 0.104342960832238
0.652 0.104438807877808
0.654 0.104532712880392
0.656 0.104624691061358
0.658 0.104714757618586
0.66 0.104802927725393
0.662 0.104889216529513
0.664 0.10497363915215
0.666 0.105056210687009
0.668 0.105136946199349
0.67 0.105215860725064
0.672 0.105292969269851
0.674 0.105368286808215
0.676 0.105441828282709
0.678 0.105513608603076
0.68 0.105583642645492
0.682 0.105651945251701
0.684 0.105718531228288
0.686 0.105783415345946
0.688 0.105846612338699
0.69 0.105908136903315
0.692 0.10596800369847
0.694 0.106026227344059
0.696 0.106082822420694
0.698 0.106137803469004
0.7 0.106191184989026
0.702 0.106242981439599
0.704 0.106293207237794
0.706 0.106341876758368
0.708 0.10638900433323
0.71 0.106434604250855
0.712 0.106478690755859
0.714 0.106521278048429
0.716 0.106562380283996
0.718 0.106602011572768
0.72 0.106640185978698
0.722 0.106676917519832
0.724 0.106712220167641
0.726 0.106746107846544
0.728 0.106778594433616
0.73 0.106809693758142
0.732 0.106839419601297
0.734 0.106867785695894
0.736 0.106894805725935
0.738 0.106920493326341
0.74 0.106944862082656
0.742 0.10696792553076
0.744 0.106989697156617
0.746 0.107010190395986
0.748 0.107029418634433
0.75 0.107047395207103
0.752 0.107064133397044
0.754 0.107079646436923
0.756 0.107093947508134
0.758 0.107107049740574
0.76 0.107118966212497
0.762 0.107129709950324
0.764 0.10713929392852
0.766 0.107147731069413
0.768 0.10715503424309
0.77 0.107161216267181
0.772 0.107166289906938
0.774 0.1071702678751
0.776 0.107173162831641
0.778 0.107174987383774
0.78 0.107175754085901
0.782 0.107175475439494
0.784 0.107174163894374
0.786 0.107171831845713
0.788 0.107168491634948
0.79 0.107164155551527
0.792 0.107158835831764
0.794 0.107152544658864
0.796 0.107145294162952
0.798 0.10713709642101
0.8 0.107127963456926
0.802 0.107117907241487
0.804 0.107106939692422
0.806 0.107095072674416
0.808 0.107082317999149
0.81 0.107068687425344
0.812 0.107054192658825
0.814 0.107038845352541
0.816 0.107022657106658
0.818 0.107005639468615
0.82 0.106987803933194
0.822 0.106969161942597
0.824 0.106949724886558
0.826 0.106929504102397
0.828 0.106908510875128
0.83 0.106886756438128
0.832 0.106864251973181
0.834 0.106841008606998
0.836 0.106817037416446
0.838 0.10679234942661
0.84 0.106766955610955
0.842 0.106740866891471
0.844 0.106714094138742
0.846 0.106686648172134
0.848 0.10665853975991
0.85 0.106629779619384
0.852 0.106600378417083
0.854 0.10657034676886
0.856 0.10653969524009
0.858 0.106508434345786
0.86 0.106476574552672
0.862 0.106444126274411
0.864 0.106411099875583
0.866 0.106377505671488
0.868 0.106343353927959
0.87 0.106308654861481
0.872 0.106273418639405
0.874 0.10623765538013
0.876 0.106201375153275
0.878 0.106164587979848
0.88 0.106127303832479
0.882 0.10608953263557
0.884 0.106051284265519
0.886 0.106012568550894
0.888 0.10597339527263
0.89 0.105933774164251
0.892 0.105893714912039
0.894 0.105853227155272
0.896 0.105812320486389
0.898 0.10577100445122
0.9 0.105729288549198
0.902 0.105687182233562
0.904 0.105644694911541
0.906 0.105601835944723
0.908 0.105558614650097
0.91 0.105515040297038
0.912 0.105471122110934
0.914 0.1054268692723
0.916 0.105382290916903
0.918 0.105337396136068
0.92 0.1052921939768
0.922 0.105246693442029
0.924 0.105200903490984
0.926 0.105154833039226
0.928 0.105108490958893
0.93 0.105061886078987
0.932 0.105015027185571
0.934 0.104967923021946
0.936 0.10492058228896
0.938 0.104873013645147
0.94 0.104825225707015
0.942 0.104777227049223
0.944 0.104729026204851
0.946 0.104680631665874
0.948 0.10463205188257
0.95 0.104583295264469
0.952 0.104534370180449
0.954 0.104485284958909
0.956 0.104436047887988
0.958 0.104386667215784
0.96 0.104337151150572
0.962 0.104287507861039
0.964 0.104237745476542
0.966 0.10418787208726
0.968 0.104137895744472
0.97 0.10408782446074
0.972 0.10403766621018
0.974 0.103987428928623
0.976 0.103937120513878
0.978 0.103886748825963
0.98 0.103836321687284
0.982 0.103785846882896
0.984 0.103735332160789
0.986 0.103684785231818
0.988 0.103634213770252
0.99 0.103583625413839
0.992 0.103533027764077
0.994 0.103482428386382
0.996 0.103431834810335
0.998 0.103381254529886
1 0.103330695003578
1.002 0.103280163654738
1.004 0.103229667871735
1.006 0.103179215008118
1.008 0.103128812382911
1.01 0.103078467280793
1.012 0.10302818695225
1.014 0.102977978613894
1.016 0.102927849448575
1.018 0.10287780660565
1.02 0.102827857201136
1.022 0.102778008317959
1.024 0.102728267006142
1.026 0.102678640283017
1.028 0.102629135133418
1.03 0.10257975850989
1.032 0.102530517332889
1.034 0.10248141849097
1.036 0.102432468840999
1.038 0.102383675208358
1.04 0.102335044387124
1.042 0.102286583657423
1.044 0.102238298712355
1.046 0.102190196769548
1.048 0.102142284505904
1.05 0.102094568561885
1.052 0.102047055547873
1.054 0.101999752044284
1.056 0.1019526646018
1.058 0.101905799741526
1.06 0.101859163955106
1.062 0.10181276370506
1.064 0.101766605424867
1.066 0.10172069551916
1.068 0.101675040363974
1.07 0.101629646306827
1.072 0.10158451966695
1.074 0.101539666735481
1.076 0.101495093775596
1.078 0.101450807022744
1.08 0.101406812684791
1.082 0.101363116942171
1.084 0.101319725948096
1.086 0.101276645828711
1.088 0.101233882683266
1.09 0.101191442584308
1.092 0.1011493315778
1.094 0.101107555683329
1.096 0.101066120894258
1.098 0.101025033177915
1.1 0.100984298475701
1.102 0.100943922703307
1.104 0.100903911750844
1.106 0.100864271483042
1.108 0.100825007739321
1.11 0.10078612633408
1.112 0.100747633056752
1.114 0.100709533671971
1.116 0.100671833919807
1.118 0.100634539515782
1.12 0.100597656151161
1.122 0.100561189493026
1.124 0.100525145184424
1.126 0.100489528844555
1.128 0.100454346068892
1.13 0.100419602429333
1.132 0.10038530347435
1.134 0.100351454729145
1.136 0.100318061695758
1.138 0.100285129853232
1.14 0.100252664657767
1.142 0.100220671542844
1.144 0.100189155919394
1.146 0.100158123175863
1.148 0.100127578678501
1.15 0.100097527771194
1.152 0.100067975775897
1.154 0.100038927993087
1.156 0.100010389700662
1.158 0.099982366155249
1.16 0.0999548625920046
1.162 0.0999278842248051
1.164 0.0999014362476555
1.166 0.0998755238303757
1.168 0.099850152123383
1.17 0.0998253262561896
1.172 0.0998010513375993
1.174 0.0997773317872317
1.176 0.0997541740030048
1.178 0.0997315823635487
1.18 0.0997095619025678
1.182 0.0996881176269465
1.184 0.0996672545235099
1.186 0.0996469775591868
1.188 0.0996272916811066
1.19 0.0996082018168104
1.192 0.0995897128743031
1.194 0.0995718297418395
1.196 0.0995545572884642
1.198 0.0995379003640642
1.2 0.0995218637993488
1.202 0.0995064524072024
1.204 0.0994916709799223
1.206 0.0994775242908864
1.208 0.0994640170985814
1.21 0.0994511541490811
1.212 0.099438940233898
1.214 0.099403447964899
1.216 0.0993485421335014
1.218 0.0992972395653878
1.22 0.0992458377707943
1.222 0.0991944131496679
1.224 0.099142965039572
1.226 0.0990914944641376
1.228 0.099040002397457
1.23 0.0989884898026381
1.232 0.0989369576309645
1.234 0.0988854068221653
1.236 0.0988338383044199
1.238 0.0987822529945324
1.24 0.0987306517980304
1.242 0.0986790356092458
1.244 0.0986274053114859
1.246 0.0985757617770738
1.248 0.0985241058675136
1.25 0.0984724384335585
1.252 0.098420760315359
1.254 0.0983690723425165
1.256 0.0983173753342265
1.258 0.098265670099356
1.26 0.0982139574365886
1.262 0.0981622381344958
1.264 0.098110512971601
1.266 0.0980587827165933
1.268 0.0980070481282752
1.27 0.0979553099557883
1.272 0.0979035689386704
1.274 0.0978518258069053
1.276 0.097800081281095
1.278 0.0977483360724885
1.28 0.0976965908831375
1.282 0.097644846405941
1.284 0.0975931033247559
1.286 0.0975413623144859
1.288 0.0974896240411941
1.29 0.0974378891621531
1.292 0.0973861583259614
1.294 0.0973344321726424
1.296 0.0972827113336909
1.298 0.09723099643222
1.3 0.097179288082986
1.302 0.0971275868924961
1.304 0.0970758934591313
1.306 0.0970242083731872
1.308 0.0969725322169531
1.31 0.0969208655648067
1.312 0.0968692089833581
1.314 0.0968175630313699
1.316 0.096765928260046
1.318 0.0967143052129354
1.32 0.0966626944261211
1.322 0.0966110964282337
1.324 0.0965595117405673
1.326 0.0965079408771417
1.328 0.0964563843448012
1.33 0.0964048426432189
1.332 0.0963533162650722
1.334 0.0963018056960521
1.336 0.0962503114149318
1.338 0.0961988338937181
1.34 0.0961473735968366
1.342 0.0960959309846162
1.344 0.0960445065078943
1.346 0.0959931006120994
1.348 0.0959417137361575
1.35 0.0958903463125748
1.352 0.0958389987676256
1.354 0.0957877391435406
1.356 0.095736511157143
1.358 0.0956853365441954
1.36 0.0956342368043559
1.362 0.0955832334780352
1.364 0.0955324096859117
1.366 0.0954815416573324
1.368 0.0954306076397201
1.37 0.0953797023037884
1.372 0.0953288227405988
1.374 0.0952779695517151
1.376 0.0952271432565366
1.378 0.0951763443712157
1.38 0.0951255734069355
1.382 0.0950748308698581
1.384 0.0950241172613057
1.386 0.0949734330777392
1.388 0.0949227788107473
1.39 0.0948721549471347
1.392 0.0948215619689973
1.394 0.0947710003536408
1.396 0.0947204705737072
1.398 0.0946699730972045
1.4 0.0946195083874738
1.402 0.0945690769033193
1.404 0.0945186790989386
1.406 0.0944683154240584
1.408 0.0944179863238957
1.41 0.0943676922392133
1.412 0.0943174336063573
1.414 0.0942672108572748
1.416 0.0942170244195779
1.418 0.0941668747165261
1.42 0.0941167621671258
1.422 0.0940666871861008
1.424 0.0940166501839222
1.426 0.0939666515669215
1.428 0.0939166917372014
1.43 0.0938667710927813
1.432 0.0938168900275274
1.434 0.0937670489312819
1.436 0.0937172481898121
1.438 0.0936674881848715
1.44 0.093617769294247
1.442 0.0935680918917501
1.444 0.0935184563472777
1.446 0.0934688630268245
1.448 0.0934193122925327
1.45 0.0933698045026936
1.452 0.0933203400117867
1.454 0.0932709191705418
1.456 0.0932215423258775
1.458 0.0931722098210371
1.46 0.0931229219955389
1.462 0.0930736791852548
1.464 0.0930244817224113
1.466 0.0929753299355939
1.468 0.0929262241498355
1.47 0.0928771646865821
1.472 0.0928281518637616
1.474 0.0927791859957935
1.476 0.0927302673936095
1.478 0.0926813963646796
1.48 0.0926325732130773
1.482 0.0925837982394408
1.484 0.0925350717410414
1.486 0.0924863940118007
1.488 0.0924377653423082
1.49 0.0923891860198639
1.492 0.0923406563284948
1.494 0.0922921765489506
1.496 0.0922437469587695
1.498 0.0921953678322986
1.5 0.0921470394406937
1.502 0.092098762051963
1.504 0.0920505359309789
1.506 0.0920023613394914
1.508 0.0919542385362178
1.51 0.0919061677767619
1.512 0.0918581493137339
1.514 0.0918101833966967
1.516 0.0917622702722313
1.518 0.0917144101839989
1.52 0.0916666033726371
1.522 0.0916188500759152
1.524 0.0915711505287002
1.526 0.0915235049629498
1.528 0.0914759136078169
1.53 0.0914283766895645
1.532 0.0913808944317018
1.534 0.0913334670548972
1.536 0.0912860947770697
1.538 0.0912387778134207
1.54 0.0911915163763762
1.542 0.0911443106756846
1.544 0.091097160918415
1.546 0.0910500673089533
1.548 0.0910030300490473
1.55 0.0909560493378416
1.552 0.0909091253718671
1.554 0.0908622583450671
1.556 0.0908154484488139
1.558 0.0907686958719753
1.56 0.0907220008008669
1.562 0.0906753634192866
1.564 0.0906287839085983
1.566 0.0905822624476368
1.568 0.0905357992128825
1.57 0.0904893943782967
1.572 0.0904430481154718
1.574 0.0903967605936274
1.576 0.090350531979606
1.578 0.0903043624378888
1.58 0.0902582521306231
1.582 0.0902122012176501
1.584 0.0901662098565287
1.586 0.0901202782025071
1.588 0.0900744064086088
1.59 0.0900285946255858
1.592 0.0899828430019772
1.594 0.0899371516841204
1.596 0.0898915208161649
1.598 0.0898459505400582
1.6 0.0898004409956526
1.602 0.0897549923205908
1.604 0.0897096046504575
1.606 0.0896642781186806
1.608 0.0896190128566352
1.61 0.0895738089936351
1.612 0.0895286666568785
1.614 0.089483585971587
1.616 0.0894385670609438
1.618 0.0893936100461175
1.62 0.0893487150462903
1.622 0.0893038821786665
1.624 0.0892591115585042
1.626 0.0892144032991045
1.628 0.0891697575118557
1.63 0.0891251743062158
1.632 0.0890806537897668
1.634 0.0890361960681971
1.636 0.0889918012453288
1.638 0.0889474694231406
1.64 0.0889032007017842
1.642 0.0888589951795637
1.644 0.0888148529529839
1.646 0.0887707741167773
1.648 0.0887267587638799
1.65 0.0886828069854893
1.652 0.0886389188710159
1.654 0.0885950945081577
1.656 0.0885513339829073
1.658 0.0885076373795107
1.66 0.0884640047805653
1.662 0.0884204362669694
1.664 0.0883769319179462
1.666 0.0883334918111007
1.668 0.0882901160223405
1.67 0.0882468046260101
1.672 0.088203557694833
1.674 0.0881603752999049
1.676 0.0881172575107475
1.678 0.0880742043953225
1.68 0.0880312160200251
1.682 0.087988292449717
1.684 0.0879454337477021
1.686 0.087902639975801
1.688 0.0878599111942836
1.69 0.0878172474619338
1.692 0.0877746488360976
1.694 0.0877321153725822
1.696 0.0876896471258054
1.698 0.0876472441486777
1.7 0.0876049064927198
1.702 0.0875626342079854
1.704 0.0875204273431672
1.706 0.0874782859455442
1.708 0.0874362100609868
1.71 0.0873941997340024
1.712 0.0873522550077449
1.714 0.0873103759240151
1.716 0.0872685625232591
1.718 0.0872268148445991
1.72 0.0871851329258615
1.722 0.0871435168035166
1.724 0.0871019665127908
1.726 0.0870604820875874
1.728 0.0870190635605701
1.73 0.0869777109630886
1.732 0.0869364243253133
1.734 0.0868952036760995
1.736 0.0868540490431233
1.738 0.0868129604528176
1.74 0.0867719379303838
1.742 0.0867309814998939
1.744 0.0866900911841471
1.746 0.0866492670048228
1.748 0.0866085089823913
1.75 0.0865678171361883
1.752 0.0865271914844112
1.754 0.0864866320440699
1.756 0.0864461388310948
1.758 0.0864057118602938
1.76 0.0863653511453257
1.762 0.0863250566987841
1.764 0.0862848285321597
1.766 0.0862446666558603
1.768 0.0862045710793578
1.77 0.0861645418108001
1.772 0.0861245788574227
1.774 0.0860846822254139
1.776 0.0860448519198982
1.778 0.086005087945018
1.78 0.0859653903038807
1.782 0.0859257589985794
1.784 0.0858861940302132
1.786 0.0858466953988972
1.788 0.0858072631037533
1.79 0.0857678971429651
1.792 0.0857285975137181
1.794 0.0856893642122541
1.796 0.0856501972338604
1.798 0.0856110965728872
1.8 0.0855720622228006
1.802 0.0855330941760806
1.804 0.0854941924243299
1.806 0.0854553569582335
1.808 0.0854165877675969
1.81 0.0853778848413246
1.812 0.0853392481674501
1.814 0.0853006777331235
1.816 0.0852621735246302
1.818 0.0852237355274041
1.82 0.0851853637260513
1.822 0.0851470581042883
1.824 0.0851088186450738
1.826 0.0850706453304585
1.828 0.0850325381417322
1.83 0.0849944970593221
1.832 0.0849565220629379
1.834 0.0849186131314078
1.836 0.0848807702428231
1.838 0.0848429933744786
1.84 0.0848052825028918
1.842 0.0847676376038117
1.844 0.0847300586522528
1.846 0.0846925456224435
1.848 0.0846550984878923
1.85 0.0846177172213671
1.852 0.0845804017948978
1.854 0.0845431521797845
1.856 0.0845059683466295
1.858 0.0844688502653094
1.86 0.0844317979050249
1.862 0.0843948112342219
1.864 0.0843578902207123
1.866 0.084321034831614
1.868 0.084284245033347
1.87 0.0842475207916658
1.872 0.0842108620716761
1.874 0.0841742688378321
1.876 0.084137741053902
1.878 0.0841012786830545
1.88 0.084064881687771
1.882 0.084028550029919
1.884 0.0839922836707847
1.886 0.0839560825709761
1.888 0.0839199466904965
1.89 0.0838838759887585
1.892 0.0838478704245774
1.894 0.0838119299561588
1.896 0.0837760545411041
1.898 0.0837402441364782
1.9 0.0837044986987073
1.902 0.0836688181837008
1.904 0.0836332025467712
1.906 0.0835976517426496
1.908 0.0835621657255641
1.91 0.0835267444491725
1.912 0.0834913878665438
1.914 0.0834560959302775
1.916 0.0834208685924122
1.918 0.0833857058044249
1.92 0.0833506075173295
1.922 0.0833155736815806
1.924 0.0832806042471336
1.926 0.0832456991634486
1.928 0.0832108583794599
1.93 0.0831760818436395
1.932 0.0831413695039296
1.934 0.08310672130782
1.936 0.0830721372022911
1.938 0.0830376171338713
1.94 0.0830031610486139
1.942 0.0829687688921158
1.944 0.0829344406094736
1.946 0.0829001761453661
1.948 0.082865975444018
1.95 0.0828318384491883
1.952 0.0827977651042052
1.954 0.0827637553519748
1.956 0.0827298091349503
1.958 0.082695926395167
1.96 0.0826621070742364
1.962 0.0826283511133539
1.964 0.0825946584533012
1.966 0.0825610290344395
1.968 0.0825274627967486
1.97 0.0824939596798027
1.972 0.0824605196227485
1.974 0.0824271425643827
1.976 0.0823938284431173
1.978 0.0823605771969431
1.98 0.0823273887634987
1.982 0.0822942630800458
1.984 0.082261200083494
1.986 0.0822281997103411
1.988 0.0821952618967754
1.99 0.0821623865786043
1.992 0.0821295736912602
1.994 0.082096823169872
1.996 0.0820641349492043
1.998 0.0820315089636791
2 0.0819989451473751
2.002 0.0819664434340395
2.004 0.0819340037571061
2.006 0.0819016260496807
2.008 0.0818693102445367
2.01 0.0818370562741284
2.012 0.0818048640706131
2.014 0.0817727335658173
2.016 0.0817406646912801
2.018 0.0817086573782457
2.02 0.0816767115576307
2.022 0.0816448271600708
2.024 0.0816130041159147
2.026 0.0815812423552489
2.028 0.0815495418077837
2.03 0.0815179024030874
2.032 0.08148632407033
2.034 0.0814548067384777
2.036 0.0814233503361827
2.038 0.08139195479188
2.04 0.0813606200337069
2.042 0.081329345989548
2.044 0.0812981325870114
2.046 0.0812669797535052
2.048 0.0812358874161443
2.05 0.0812048555017807
2.052 0.0811738839371129
2.054 0.0811429726484832
2.056 0.0811121215620729
2.058 0.0810813306038146
2.06 0.0810505996993877
2.062 0.0810199287742899
2.064 0.0809893177537258
2.066 0.0809587665627655
2.068 0.080928275126168
2.07 0.0808978433685839
2.072 0.0808674712143471
2.074 0.08083715858764
2.076 0.0808069054124248
2.078 0.0807767116124704
2.08 0.0807465771113321
2.082 0.0807165018323984
2.084 0.0806864856987949
2.086 0.0806565286335448
2.088 0.0806266305593999
2.09 0.0805967913990031
2.092 0.0805670110747542
2.094 0.0805372895088917
2.096 0.0805076266234829
2.098 0.0804780223404251
2.1 0.0804484765814368
2.102 0.0804189892680389
2.104 0.0803895603216489
2.106 0.0803601896634553
2.108 0.080330877214512
2.11 0.0803016228957306
2.112 0.0802724266278373
2.114 0.0802432883314352
2.116 0.0802142079269495
2.118 0.0801851853346528
2.12 0.0801562204746949
2.122 0.0801273132670727
2.124 0.0800984636316349
2.126 0.0800696714880988
2.128 0.0800409367560508
2.13 0.0800122593549027
2.132 0.0799836392039991
2.134 0.0799550762225188
2.136 0.0799265703294981
2.138 0.0798981214438709
2.14 0.0798697294844676
2.142 0.0798413943699561
2.144 0.0798131160188984
2.146 0.0797848943497806
2.148 0.0797567292808912
2.15 0.0797286207305137
2.152 0.0797005686167278
2.154 0.0796725728575759
2.156 0.0796446333709414
2.158 0.079616750074626
2.16 0.0795889228863578
2.162 0.0795611517237158
2.164 0.0795334365042341
2.166 0.0795057771452938
2.168 0.0794781735642578
2.17 0.0794506256783331
2.172 0.0794231334046714
2.174 0.0793956966603412
2.176 0.0793683153622735
2.178 0.0793409894273949
2.18 0.0793137187725031
2.182 0.0792865033143298
2.184 0.0792593429695487
2.186 0.0792322376547087
2.188 0.07920518728634
2.19 0.0791781917808635
2.192 0.0791512510546502
2.194 0.0791243650240069
2.196 0.0790975336051493
2.198 0.0790707567142859
2.2 0.0790440342674885
2.202 0.0790173661808113
2.204 0.0789907523702604
2.206 0.0789641927517628
2.208 0.078937687241194
2.21 0.0789112357543817
2.212 0.0788848382070916
2.214 0.0788584945150674
2.216 0.0788322045939801
2.218 0.0788059683594281
2.22 0.0787797857270278
2.222 0.0787536566123227
2.224 0.0787275809308069
2.226 0.0787015585979301
2.228 0.078675589529132
2.23 0.0786496736397775
2.232 0.0786238108452386
2.234 0.0785980010608193
2.236 0.0785722442017911
2.238 0.0785465401834294
2.24 0.0785208889209402
2.242 0.0784952903295472
2.244 0.078469744324389
2.246 0.0784442508206295
2.248 0.078418809733394
2.25 0.0783934209777695
2.252 0.0783680844688455
2.254 0.0783428001216789
2.256 0.0783175678513267
2.258 0.0782923875728084
2.26 0.0782672592011177
2.262 0.0782421826512887
2.264 0.0782171578382808
2.266 0.078192184677081
2.268 0.0781672630826691
2.27 0.0781423929699859
2.272 0.0781175742540041
2.274 0.0780928068496585
2.276 0.078068090671895
2.278 0.078043425837747
2.28 0.0780188118520039
2.282 0.0779942488429301
2.284 0.0779697367200587
2.286 0.0779452753984607
2.288 0.0779208647931135
2.29 0.0778965048189214
2.292 0.0778721953908922
2.294 0.0778479364239535
2.296 0.0778237278330664
2.298 0.0777995695332503
2.3 0.07777546143946
2.302 0.0777514034667075
2.304 0.0777273955300313
2.306 0.0777034375444114
2.308 0.0776795294249465
2.31 0.0776556710866557
2.312 0.0776318624446471
2.314 0.0776081034139716
2.316 0.0775843939098042
2.318 0.0775607338472403
2.32 0.0775371231414287
2.322 0.0775135617075806
2.324 0.0774900494608771
2.326 0.0774665863165525
2.328 0.077443172189873
2.33 0.0774198069960808
2.332 0.0773964906505378
2.334 0.0773732230685124
2.336 0.0773500041654226
2.338 0.0773268338566676
2.34 0.0773037120576406
2.342 0.0772806386838155
2.344 0.0772576136507032
2.346 0.0772346368737983
2.348 0.0772117082686862
2.35 0.0771888277509725
2.352 0.0771659952362921
2.354 0.0771432106402907
2.356 0.0771204738787164
2.358 0.0770977848673049
2.36 0.0770751435218479
2.362 0.0770525497581888
2.364 0.0770300034922114
2.366 0.0770075046398389
2.368 0.076985053117011
2.37 0.0769626488397595
2.372 0.076940291724137
2.374 0.0769179816862322
2.376 0.0768957186422226
2.378 0.0768735025082826
2.38 0.076851333200682
2.382 0.0768292106356716
2.384 0.0768071347296495
2.386 0.0767851053990009
2.388 0.0767631225601622
2.39 0.076741186129656
2.392 0.0767192960240189
2.394 0.0766974521598851
2.396 0.07667565445391
2.398 0.0766539028227982
2.4 0.0766321971833632
2.402 0.0766105374524255
2.404 0.0765889235468577
2.406 0.0765673553836479
2.408 0.0765458328797923
2.41 0.0765243559523522
2.412 0.0765029245184848
2.414 0.0764815384953681
2.416 0.0764601978002512
2.418 0.0764389023504871
2.42 0.0764176520634081
2.422 0.0763964468564852
2.424 0.0763752866472494
2.426 0.0763541713532398
2.428 0.0763331008921148
2.43 0.0763120751815781
2.432 0.0762910941394337
2.434 0.0762701576834743
2.436 0.0762492657316411
2.438 0.0762284182019214
2.44 0.076207615012345
2.442 0.0761868560810549
2.444 0.0761661413262222
2.446 0.0761454706660976
2.448 0.0761248440190404
2.45 0.0761042613034499
2.452 0.0760837224377815
2.454 0.0760632273406229
2.456 0.0760427759305776
2.458 0.0760223681263624
2.46 0.0760020038467144
2.462 0.0759816830105298
2.464 0.0759614055367019
2.466 0.0759411713442529
2.468 0.0759209803522689
2.47 0.0759008324798788
2.472 0.0758807276463436
2.474 0.0758606657709775
2.476 0.0758406467731533
2.478 0.0758206705723711
2.48 0.0758007370881678
2.482 0.0757808462401724
2.484 0.0757609979480899
2.486 0.075741192131749
2.488 0.0757214287109974
2.49 0.0757017076058144
2.492 0.075682028736222
2.494 0.0756623920223524
2.496 0.0756427973844293
2.498 0.0756232447427412
2.5 0.0756037340176434
2.502 0.0755842651295994
2.504 0.0755648379991744
2.506 0.0755454525470089
2.508 0.075526108693786
2.51 0.0755068063603482
2.512 0.0754875454675605
2.514 0.0754683259364089
2.516 0.0754491476879698
2.518 0.0754300106433686
2.52 0.0754109147238672
2.522 0.0753918598508226
2.524 0.0753728459456137
2.526 0.075353872929771
2.528 0.075334940724884
2.53 0.0753160492526315
2.532 0.0752971984348394
2.534 0.0752783881933219
2.536 0.0752596184500659
2.538 0.0752408891271231
2.54 0.0752222001466448
2.542 0.0752035514308499
2.544 0.0751849429020852
2.546 0.0751663744827785
2.548 0.0751478460954196
2.55 0.0751293576626341
2.552 0.0751109091071132
2.554 0.0750925003516591
2.556 0.0750741313191842
2.558 0.0750558019325987
2.56 0.075037512115078
2.562 0.0750192617897392
2.564 0.0750010508798551
2.566 0.0749828793088221
2.568 0.0749647470000674
2.57 0.0749466538771647
2.572 0.0749285998637642
2.574 0.0749105848836094
2.576 0.0748926088605554
2.578 0.0748746717185625
2.58 0.0748567733816378
2.582 0.074838913773975
2.584 0.0748210928197563
2.586 0.074803310443328
2.588 0.0747855665691477
2.59 0.0747678611217402
2.592 0.0747501940257369
2.594 0.0747325652058677
2.596 0.0747149745869628
2.598 0.0746974220939643
2.6 0.0746799076518744
2.602 0.0746624311858377
2.604 0.0746449926210958
2.606 0.0746275918829659
2.608 0.0746102288968793
2.61 0.0745929035883752
2.612 0.0745756158830753
2.614 0.0745583657067319
2.616 0.0745411529851725
2.618 0.0745239776443379
2.62 0.0745068396102212
2.622 0.0744897388090176
2.624 0.0744726751669607
2.626 0.0744556486103961
2.628 0.0744386590657608
2.63 0.0744217064596032
2.632 0.0744047907185788
2.634 0.0743879117694528
2.636 0.0743710695390507
2.638 0.0743542639543925
2.64 0.0743374949424961
2.642 0.0743207624305423
2.644 0.0743040663458117
2.646 0.0742874066157012
2.648 0.0742707831676291
2.65 0.0742541959292358
2.652 0.0742376448281952
2.654 0.0742211297922718
2.656 0.0742046507494036
2.658 0.0741882076275851
2.66 0.0741718003549136
2.662 0.0741554288595995
2.664 0.0741390930699527
2.666 0.0741227929144358
2.668 0.074106528321525
2.67 0.074090299219892
2.672 0.0740741055382498
2.674 0.0740579472054445
2.676 0.0740418241504391
2.678 0.0740257363022911
2.68 0.0740096835901328
2.682 0.0739936659432563
2.684 0.073977683291032
2.686 0.073961735562953
2.688 0.073945822688574
2.69 0.0739299445976104
2.692 0.0739141012198477
2.694 0.0738982924851833
2.696 0.0738825183236538
2.698 0.0738667786653812
2.7 0.0738510734405441
2.702 0.0738354025795319
2.704 0.0738197660127445
2.706 0.073804163670753
2.708 0.0737885954841796
2.71 0.0737730613838195
2.712 0.0737575613005034
2.714 0.0737420951652432
2.716 0.0737266629090876
2.718 0.0737112644632671
2.72 0.0736958997590223
2.722 0.0736805687277981
2.724 0.0736652713010972
2.726 0.0736500074105457
2.728 0.0736347769878306
2.73 0.0736195799648474
2.732 0.0736044162735023
2.734 0.0735892858458448
2.736 0.0735741886140334
2.738 0.0735591245103597
2.74 0.0735440934671384
2.742 0.0735290954169349
2.744 0.0735141302922554
2.746 0.0734991980258399
2.748 0.0734842985505067
2.75 0.0734694317991247
2.752 0.0734545977047519
2.754 0.0734397962005138
2.756 0.0734250272196278
2.758 0.0734102906954566
2.76 0.0733955865614626
2.762 0.0733809147511632
2.764 0.0733662751982841
2.766 0.0733516678365754
2.768 0.0733370925999229
2.77 0.0733225494223279
2.772 0.0733080382378659
2.774 0.0732935589808167
2.776 0.073279111585444
2.778 0.0732646959861648
2.78 0.0732503121175605
2.782 0.0732359599142339
2.784 0.0732216393109586
2.786 0.0732073502426087
2.788 0.0731930926441213
2.79 0.0731788664505842
2.792 0.0731646715971851
2.794 0.0731505080192237
2.796 0.0731363756521184
2.798 0.0731222744313083
2.8 0.0731082042924877
2.802 0.0730941651713477
2.804 0.0730801570037385
2.806 0.0730661797255873
2.808 0.0730522332729166
2.81 0.0730383175819626
2.812 0.0730244325889272
2.814 0.0730105782302137
2.816 0.0729967544423052
2.818 0.072982961161768
2.82 0.0729691983253149
2.822 0.0729554658697578
2.824 0.0729417637320093
2.826 0.0729280918490878
2.828 0.0729144501581173
2.83 0.0729008385963172
2.832 0.0728872571011023
2.834 0.0728737056098777
2.836 0.0728601840601884
2.838 0.0728466923897165
2.84 0.0728332305362561
2.842 0.0728197984376818
2.844 0.0728063960319827
2.846 0.0727930232572577
2.848 0.0727796800517219
2.85 0.0727663663536736
2.852 0.0727530821015266
2.854 0.0727398272338495
2.856 0.0727266016892299
2.858 0.0727134054064508
2.86 0.0727002383243427
2.862 0.0726871003818675
2.864 0.072673991518086
2.866 0.0726609116721664
2.868 0.0726478607833946
2.87 0.0726348387911523
2.872 0.0726218456349545
2.874 0.0726088812543514
2.876 0.0725959455890808
2.878 0.072583038578944
2.88 0.0725701601638709
2.882 0.0725573102838933
2.884 0.0725444888791168
2.886 0.0725316958897796
2.888 0.0725189312562604
2.89 0.0725061949189847
2.892 0.0724934868185153
2.894 0.0724808068955259
2.896 0.0724681550907562
2.898 0.0724555313451048
2.9 0.0724429355995523
2.902 0.0724303677952047
2.904 0.0724178278732814
2.906 0.0724053157752048
2.908 0.0723928314421798
2.91 0.0723803748157614
2.912 0.072367945837541
2.914 0.0723555444492456
2.916 0.0723431705927136
2.918 0.0723308242098474
2.92 0.0723185052426974
2.922 0.0723062136334105
2.924 0.0722939493242454
2.926 0.0722817122574959
2.928 0.0722695023756836
2.93 0.0722573196213701
2.932 0.0722451639371583
2.934 0.0722330352658837
2.936 0.0722209335503825
2.938 0.0722088587336588
2.94 0.0721968107587861
2.942 0.0721847895689417
2.944 0.0721727951074472
2.946 0.0721608273176722
2.948 0.0721488861431018
2.95 0.0721369715273833
2.952 0.072125083414227
2.954 0.0721132217473966
2.956 0.0721013864708499
2.958 0.0720895775285729
2.96 0.07207779486471
2.962 0.072066038423476
2.964 0.0720543081492155
2.966 0.0720426039863663
2.968 0.0720309258794192
2.97 0.0720192737730568
2.972 0.0720076476120064
2.974 0.0719960473411107
2.976 0.071984472905315
2.978 0.0719729242496673
2.98 0.0719614013193415
2.982 0.0719499040595447
2.984 0.0719384324156738
2.986 0.0719269863331697
2.988 0.0719155657575982
2.99 0.0719041706346206
2.992 0.0718928009100117
2.994 0.0718814565296128
2.996 0.0718701374394142
2.998 0.0718588435854761
3 0.0718475749139419
3.002 0.0718363313711562
3.004 0.0718251129034195
3.006 0.0718139194572404
3.008 0.071802750979193
3.01 0.0717916074159408
3.012 0.0717804887142704
3.014 0.0717693948210641
3.016 0.0717583256832959
3.018 0.0717472812480382
3.02 0.0717362614624517
3.022 0.0717252662738698
3.024 0.0717142956296414
3.026 0.0717033494772282
3.028 0.0716924277642221
3.03 0.0716815304383125
3.032 0.0716706574472879
3.034 0.071659808738994
3.036 0.0716489842614318
3.038 0.0716381839626666
3.04 0.0716274077908917
3.042 0.0716166556943551
3.044 0.0716059276214671
3.046 0.0715952235206781
3.048 0.0715845433405657
3.05 0.0715738870297951
3.052 0.0715632545371417
3.054 0.0715526458114567
3.056 0.0715420608017399
3.058 0.0715314994570372
3.06 0.0715209617264762
3.062 0.0715104475593945
3.064 0.0714999569050913
3.066 0.0714894897130322
3.068 0.0714790459327928
3.07 0.0714686255139936
3.072 0.071458228406398
3.074 0.0714478545598375
3.076 0.0714375039242841
3.078 0.0714271764497384
3.08 0.0714168720863726
3.082 0.0714065907844171
3.084 0.0713963324941716
3.086 0.071386097166081
3.088 0.0713758847506546
3.09 0.0713656951985477
3.092 0.0713555284604172
3.094 0.0713453844871319
3.096 0.0713352632295487
3.098 0.0713251646387052
3.1 0.0713150886657012
3.102 0.0713050352616904
3.104 0.0712950043779996
3.106 0.0712849959659728
3.108 0.0712750099771639
3.11 0.0712650463630573
3.112 0.0712551050753819
3.114 0.0712451860658662
3.116 0.0712352892864116
3.118 0.0712254146889175
3.12 0.0712155622254688
3.122 0.0712057318481974
3.124 0.0711959235093211
3.126 0.0711861371611654
3.128 0.0711763727562032
3.13 0.0711666302468967
3.132 0.0711569095858881
3.134 0.0711472107258659
3.136 0.0711375336196367
3.138 0.0711278782200773
3.14 0.0711182444801845
3.142 0.071108632353019
3.144 0.0710990417917813
3.146 0.0710894727496873
3.148 0.0710799251801365
3.15 0.0710703990365244
3.152 0.0710608942724479
3.154 0.0710514108414881
3.156 0.0710419486973841
3.158 0.071032507793961
3.16 0.0710230880851404
3.162 0.0710136895248649
3.164 0.071004312067285
3.166 0.0709949556665315
3.168 0.0709856202769121
3.17 0.0709763058527723
3.172 0.0709670123485729
3.174 0.0709577397188446
3.176 0.0709484879182573
3.178 0.0709392569014942
3.18 0.070930046623401
3.182 0.0709208570388721
3.184 0.0709116881029107
3.186 0.0709025397705767
3.188 0.0708934119970922
3.19 0.0708843047376998
3.192 0.0708752179477443
3.194 0.0708661515826914
3.196 0.070857105598094
3.198 0.0708480799495255
3.2 0.070839074592728
3.202 0.0708300894835033
3.204 0.0708211245777378
3.206 0.0708121798314247
3.208 0.0708032552005956
3.21 0.070794350641436
3.212 0.070785466110198
3.214 0.0707766015631969
3.216 0.0707677569568575
3.218 0.0707589322476906
3.22 0.0707501273922979
3.222 0.0707413423473571
3.224 0.070732577069648
3.226 0.0707238315159994
3.228 0.0707151056433857
3.23 0.0707063994088431
3.232 0.0706977127694758
3.234 0.0706890456824948
3.236 0.0706803981052144
3.238 0.0706717699949647
3.24 0.0706631613092893
3.242 0.0706545720056655
3.244 0.0706460020417583
3.246 0.0706374513752834
3.248 0.0706289199640827
3.25 0.0706204077660281
3.252 0.0706119147391083
3.254 0.0706034408413746
3.256 0.0705949860309919
3.258 0.0705865502662212
3.26 0.0705781335053456
3.262 0.070569735706777
3.264 0.0705613568290243
3.266 0.0705529968306786
3.268 0.0705446556703502
3.27 0.0705363333068362
3.272 0.0705280296989502
3.274 0.0705197448056011
3.276 0.0705114785857696
3.278 0.0705032309985694
3.28 0.0704950020031154
3.282 0.0704867915587117
3.284 0.0704785996246786
3.286 0.0704704261604318
3.288 0.0704622711254187
3.29 0.070454134479306
3.292 0.0704460161816911
3.294 0.0704379161923307
3.296 0.0704298344710825
3.298 0.0704217709778327
3.3 0.0704137256725867
3.302 0.0704056985154098
3.304 0.0703976894664744
3.306 0.070389698486024
3.308 0.070381725534368
3.31 0.0703737705718906
3.312 0.0703658335590961
3.314 0.070357914456581
3.316 0.0703500132249582
3.318 0.0703421298249526
3.32 0.0703342642173611
3.322 0.0703264163631291
3.324 0.0703185862231632
3.326 0.0703107737585743
3.328 0.0703029789304488
3.33 0.0702952017000143
3.332 0.0702874420285656
3.334 0.070279699877444
3.336 0.0702719752081541
3.338 0.0702642679821998
3.34 0.0702565781611767
3.342 0.070248905706801
3.344 0.0702412505808483
3.346 0.0702336127451396
3.348 0.0702259921616081
3.35 0.0702183887922735
3.352 0.0702108025992105
3.354 0.070203233544582
3.356 0.070195681590644
3.358 0.0701881466996959
3.36 0.0701806288341667
3.362 0.0701731279565135
3.364 0.0701656440292882
3.366 0.0701581770151331
3.368 0.0701507268767537
3.37 0.0701432935769443
3.372 0.0701358770785521
3.374 0.0701284773445461
3.376 0.0701210943378997
3.378 0.0701137280217757
3.38 0.0701063783593125
3.382 0.0700990453137454
3.384 0.0700917288484252
3.386 0.0700844289267582
3.388 0.070077145512198
3.39 0.0700698785683198
3.392 0.0700626280587487
3.394 0.0700553939472033
3.396 0.0700481761974651
3.398 0.0700409747733437
3.4 0.0700337896388791
3.402 0.0700266207579761
3.404 0.0700194680947765
3.406 0.0700123316134141
3.408 0.0700052112781515
3.41 0.0699981070532975
3.412 0.0699910189032058
3.414 0.0699839467923597
3.416 0.0699768906852784
3.418 0.0699698505465701
3.42 0.0699628263409457
3.422 0.0699558180331292
3.424 0.0699488255879562
3.426 0.069941848970362
3.428 0.0699348881452787
3.43 0.069927943077788
3.432 0.0699210137330079
3.434 0.0699141000761567
3.436 0.0699072020724511
3.438 0.0699003196872698
3.44 0.0698934528860301
3.442 0.0698866016342119
3.444 0.0698797658974053
3.446 0.0698729456412259
3.448 0.0698661408313561
3.45 0.0698593514335845
3.452 0.069852577413804
3.454 0.0698458187378788
3.456 0.0698390753718586
3.458 0.0698323472817603
3.46 0.0698256344337718
3.462 0.0698189367940591
3.464 0.0698122543289365
3.466 0.0698055870047147
3.468 0.0697989347878565
3.47 0.0697922976448499
3.472 0.0697856755422366
3.474 0.0697790684466724
3.476 0.0697724763248627
3.478 0.0697658991435674
3.48 0.0697593368696573
3.482 0.0697527894700023
3.484 0.0697462569116365
3.486 0.0697397391616206
3.488 0.0697332361870143
3.49 0.0697267479551019
3.492 0.0697202744330771
3.494 0.0697138155883252
3.496 0.0697073713881997
3.498 0.0697009418002076
3.5 0.0696945267919016
3.502 0.0696881263308465
3.504 0.0696817403847576
3.506 0.0696753689213916
3.508 0.069669011908515
3.51 0.0696626693140697
3.512 0.0696563411059539
3.514 0.069650027252241
3.516 0.0696437277209595
3.518 0.0696374424803233
3.52 0.0696311714985467
3.522 0.069624914743873
3.524 0.0696186721847313
3.526 0.0696124437894787
3.528 0.0696062295266619
3.53 0.0696000293648043
3.532 0.0695938432725683
3.534 0.0695876712186138
3.536 0.0695815131717059
3.538 0.0695753691007009
3.54 0.0695692389744786
3.542 0.0695631227619861
3.544 0.0695570204322512
3.546 0.0695509319543657
3.548 0.0695448572975136
3.55 0.0695387964308934
3.552 0.0695327493238163
3.554 0.0695267159455746
3.556 0.0695206962656611
3.558 0.0695146902535442
3.56 0.0695086978787551
3.562 0.0695027191109199
3.564 0.0694967539197171
3.566 0.0694908022749042
3.568 0.0694848641462648
3.57 0.069478939503719
3.572 0.0694730283171378
3.574 0.0694671305566061
3.576 0.0694612461921097
3.578 0.0694553751938283
3.58 0.0694495175319539
3.582 0.0694436731767554
3.584 0.0694378420985104
3.586 0.06943202426766
3.588 0.069426219654619
3.59 0.0694204282299099
3.592 0.069414649964101
3.594 0.069408884827849
3.596 0.0694031327918561
3.598 0.0693973938268995
3.6 0.0693916679037475
3.602 0.0693859549933385
3.604 0.0693802550666302
3.606 0.0693745680946213
3.608 0.0693688940483915
3.61 0.069363232899074
3.612 0.0693575846179007
3.614 0.0693519491760834
3.616 0.0693463265450024
3.618 0.0693407166960132
3.62 0.069335119600577
3.622 0.0693295352301766
3.624 0.0693239635563991
3.626 0.0693184045508968
3.628 0.0693128581853257
3.63 0.0693073244314655
3.632 0.0693018032611537
3.634 0.069296294646195
3.636 0.0692907985585793
3.638 0.0692853149703096
3.64 0.0692798438533988
3.642 0.0692743851800019
3.644 0.0692689389223032
3.646 0.0692635050524728
3.648 0.0692580835428809
3.65 0.0692526743658615
3.652 0.069247277493812
3.654 0.0692418928992335
3.656 0.0692365205546462
3.658 0.0692311604326386
3.66 0.0692258125058666
3.662 0.0692204767470899
3.664 0.0692151531289903
3.666 0.0692098416244734
3.668 0.0692045422064004
3.67 0.0691992548476895
3.672 0.0691939795213918
3.674 0.0691887162005478
3.676 0.0691834648582913
3.678 0.069178225467817
3.68 0.0691729980023383
3.682 0.0691677824351385
3.684 0.0691625787395903
3.686 0.0691573868891255
3.688 0.0691522068571719
3.69 0.0691470386172801
3.692 0.0691418821430445
3.694 0.0691367374080682
3.696 0.0691316043860797
3.698 0.0691264830508342
3.7 0.0691213733761529
3.702 0.0691162753358413
3.704 0.0691111889039158
3.706 0.0691061140542544
3.708 0.0691010507610093
3.71 0.0690959989982015
3.712 0.0690909587400034
3.714 0.0690859299605971
3.716 0.0690809126342868
3.718 0.0690759067353428
3.72 0.0690709122381928
3.722 0.0690659291172185
3.724 0.0690609573469264
3.726 0.0690559969018548
3.728 0.0690510477566053
3.73 0.0690461098858133
3.732 0.0690411832642222
3.734 0.0690362678665298
3.736 0.0690313636676187
3.738 0.0690264706423114
3.74 0.0690215887655419
3.742 0.0690167180123001
3.744 0.0690118583576275
3.746 0.0690070097765952
3.748 0.0690021722443484
3.75 0.0689973457361119
3.752 0.0689925302270714
3.754 0.0689877256926045
3.756 0.068982932108007
3.758 0.0689781494487445
3.76 0.0689733776902354
3.762 0.0689686168080331
3.764 0.068963866777678
3.766 0.0689591275748245
3.768 0.0689543991751488
3.77 0.0689496815543681
3.772 0.0689449746882611
3.774 0.0689402785526726
3.776 0.0689355931234841
3.778 0.0689309183766773
3.78 0.0689262542881944
3.782 0.068921600834117
3.784 0.068916957990517
3.786 0.0689123257335749
3.788 0.0689077040394814
3.79 0.0689030928844573
3.792 0.068898492244852
3.794 0.0688939020970335
3.796 0.068889322417377
3.798 0.0688847531823582
3.8 0.0688801943684908
3.802 0.0688756459523435
3.804 0.0688711079105248
3.806 0.0688665802197148
3.808 0.0688620628565945
3.81 0.0688575557979677
3.812 0.0688530590206582
3.814 0.0688485725014993
3.816 0.0688440962174358
3.818 0.06883963014545
3.82 0.0688351742625506
3.822 0.0688307285457955
3.824 0.0688262929723459
3.826 0.0688218675193052
3.828 0.0688174521639753
3.83 0.0688130468835632
3.832 0.0688086516554111
3.834 0.068804266456927
3.836 0.0687998912654719
3.838 0.0687955260585578
3.84 0.0687911708136898
3.842 0.0687868255084258
3.844 0.068782490120388
3.846 0.0687781646272607
3.848 0.0687738490067435
3.85 0.0687695432365997
3.852 0.068765247294645
3.854 0.0687609611587563
3.856 0.0687566848068462
3.858 0.0687524182168308
3.86 0.0687481613667271
3.862 0.0687439142346419
3.864 0.0687396767986219
3.866 0.0687354490368775
3.868 0.0687312309275409
3.87 0.0687270224488922
3.872 0.0687228235792241
3.874 0.0687186342969004
3.876 0.0687144545802682
3.878 0.0687102844077748
3.88 0.0687061237579353
3.882 0.0687019726092846
3.884 0.068697830940345
3.886 0.0686936987297875
3.888 0.0686895759562894
3.89 0.0686854625985653
3.892 0.0686813586353425
3.894 0.0686772640455036
3.896 0.0686731788078642
3.898 0.0686691029012982
3.9 0.0686650363048345
3.902 0.0686609789974524
3.904 0.0686569309581438
3.906 0.0686528921660785
3.908 0.0686488626003343
3.91 0.0686448422401132
3.912 0.0686408310646553
3.914 0.0686368290532163
3.916 0.0686328361851356
3.918 0.0686288524397766
3.92 0.0686248777965217
3.922 0.0686209122348623
3.924 0.0686169557342947
3.926 0.0686130082743753
3.928 0.0686090698346571
3.93 0.0686051403948102
3.932 0.068601219934493
3.934 0.068597308433457
3.936 0.0685934058714742
3.938 0.0685895122283284
3.94 0.068585627483945
3.942 0.0685817516181323
3.944 0.0685778846109138
3.946 0.0685740264422814
3.948 0.0685701770922331
3.95 0.0685663365408666
3.952 0.0685625047683212
3.954 0.0685586817547535
3.956 0.0685548674803799
3.958 0.0685510619254588
3.96 0.0685472650702889
3.962 0.068543476895223
3.964 0.0685396973806313
3.966 0.068535926506943
3.968 0.0685321642546425
3.97 0.0685284106042448
3.972 0.0685246655363152
3.974 0.0685209290314272
3.976 0.0685172010702827
3.978 0.0685134816335236
3.98 0.0685097707019197
3.982 0.0685060682561664
3.984 0.0685023742771789
3.986 0.0684986887457347
3.988 0.068495011642796
3.99 0.06849134294925
3.992 0.0684876826461269
3.994 0.0684840307144473
3.996 0.0684803871352517
3.998 0.0684767518896856
4 0.0684731249588627


==> Timeconv_coarse_shear_VarBE_AugL_2000b_000000.txt <==
0 0
0.002 0.0422
0.004 0.0844
0.006 0.1266
0.008 0.14696078842678
0.01 0.146956456974572
0.012 0.146947590989878
0.014 0.146936629275
0.016 0.146923402365409
0.018 0.146907928918741
0.02 0.146890223247666
0.022 0.146870299673082
0.024 0.146848172546403
0.026 0.146823856247238
0.028 0.146797365181595
0.03 0.146768713780106
0.032 0.146737916496267
0.034 0.146704987804699
0.036 0.146669942199419
0.038 0.146632794192142
0.04 0.146593558310578
0.042 0.146552249096773
0.044 0.146508881105446
0.046 0.146463468902358
0.048 0.146416027062692
0.05 0.146366570169452
0.052 0.146315112811882
0.054 0.146261669583899
0.056 0.146206255082556
0.058 0.146148883906503
0.06 0.146089570654491
0.062 0.146028329923868
0.064 0.145965176309121
0.066 0.145900124400417
0.068 0.145833188782163
0.07 0.145764384031603
0.072 0.145693724712547
0.074 0.145621225393457
0.076 0.145546900616913
0.078 0.145470764917677
0.08 0.145392832816568
0.082 0.145313118819133
0.084 0.145231637414367
0.086 0.145148403073447
0.088 0.145063430248482
0.09 0.144976733371296
0.092 0.1448883268522
0.094 0.144798225078824
0.096 0.144706442414922
0.098 0.144612993199242
0.1 0.144517891744373
0.102 0.144421152335636
0.104 0.144322789229987
0.106 0.144222816654942
0.108 0.144121248807501
0.11 0.144018099853125
0.112 0.143913383924697
0.114 0.143807115121523
0.116 0.143699307508342
0.118 0.143589975114353
0.12 0.14347913193227
0.122 0.143366791917382
0.124 0.143252968986632
0.126 0.143137677017734
0.128 0.143020929848274
0.13 0.142902741274855
0.132 0.142783125052251
0.134 0.142662094892577
0.136 0.142539664464467
0.138 0.142415847392297
0.14 0.14229065725539
0.142 0.142164107587272
0.144 0.142036211874907
0.146 0.141906983557982
0.148 0.141776436028198
0.15 0.14164458262856
0.152 0.141511436652721
0.154 0.141377011344289
0.156 0.14124131989621
0.158 0.141104375450115
0.16 0.140966191095721
0.162 0.140826779870213
0.164 0.14068615475768
0.166 0.140544328688532
0.168 0.140401314538946
0.17 0.140257125130333
0.172 0.140111773228814
0.174 0.139965271544706
0.176 0.139817632732028
0.178 0.139668869388031
0.18 0.139518994052709
0.182 0.139368019208375
0.184 0.1392159572792
0.186 0.139062820630803
0.188 0.138908621569846
0.19 0.138753372343606
0.192 0.138597085139634
0.194 0.13843977208536
0.196 0.138281445247733
0.198 0.138122116632895
0.2 0.137961798185839
0.202 0.137800501790083
0.204 0.137638239267385
0.206 0.137475022377431
0.208 0.137310862817562
0.21 0.137145772222504
0.212 0.136979762164114
0.214 0.13681284415112
0.216 0.136645029628912
0.218 0.136476329979296
0.22 0.136306756520295
0.222 0.136136320505946
0.224 0.135965033126112
0.226 0.135792905506303
0.228 0.135619948707514
0.23 0.135446173726056
0.232 0.135271591493423
0.234 0.135096212876146
0.236 0.134920048675676
0.238 0.134743109628262
0.24 0.134565406404835
0.242 0.134386949610935
0.244 0.134207749786612
0.246 0.134027817406332
0.248 0.133847162878945
0.25 0.133665796547586
0.252 0.133483728689654
0.254 0.133300969516761
0.256 0.133117529174689
0.258 0.132933417743373
0.26 0.132748645236903
0.262 0.132563221603485
0.264 0.132377156725453
0.266 0.132190460419292
0.268 0.13200314243563
0.27 0.131815212459277
0.272 0.131626680109263
0.274 0.131437554938849
0.276 0.1312478464356
0.278 0.13105756402143
0.28 0.130866717048968
0.282 0.130675314816386
0.284 0.13048336654537
0.286 0.130290881395858
0.288 0.130097868462532
0.29 0.129904336774887
0.292 0.129710295291777
0.294 0.129515752923712
0.296 0.12932071849975
0.298 0.129125200789611
0.3 0.128929208498453
0.302 0.128732750266914
0.304 0.128535834671273
0.306 0.128338470223577
0.308 0.128140665371779
0.31 0.127942428499905
0.312 0.127743767928207
0.314 0.127544691913298
0.316 0.127345208648363
0.318 0.127145326263266
0.32 0.1269450528248
0.322 0.126744396336802
0.324 0.126543364740372
0.326 0.126341965914038
0.328 0.126140207673974
0.33 0.125938097774176
0.332 0.125735643906665
0.334 0.125532853701694
0.336 0.125329734727954
0.338 0.125126294492794
0.34 0.124922540442425
0.342 0.124718479962123
0.344 0.124514120376506
0.346 0.124309468949695
0.348 0.124104532885577
0.35 0.12389931932803
0.352 0.123693835361157
0.354 0.123488088009515
0.356 0.12328208423838
0.358 0.123075830953968
0.36 0.12286933500367
0.362 0.122662603176336
0.364 0.122455642202502
0.366 0.122248458754646
0.368 0.12204105944744
0.37 0.12183345083803
0.372 0.121625639426252
0.374 0.121417631654949
0.376 0.121209433858751
0.378 0.121001052470026
0.38 0.120792493711704
0.382 0.120583763800293
0.384 0.120374868897516
0.386 0.120165815109728
0.388 0.119956608488108
0.39 0.119747255029005
0.392 0.119537760674182
0.394 0.119328131311119
0.396 0.119118372773254
0.398 0.118908490840327
0.4 0.1186984912386
0.402 0.118488379641172
0.404 0.118278161668273
0.406 0.11806784288753
0.408 0.117857428814275
0.41 0.117646924911809
0.412 0.117436336591711
0.414 0.117225669214125
0.416 0.117014928088056
0.418 0.116804118471627
0.42 0.116593245572431
0.422 0.11638231454777
0.424 0.116171330504974
0.426 0.1159602985017
0.428 0.115749223546206
0.43 0.115538110597669
0.432 0.115326964566446
0.434 0.115115790314423
0.436 0.11490459265526
0.438 0.114693376354698
0.44 0.114482146130892
0.442 0.114270906654657
0.444 0.114059662549786
0.446 0.113848418393362
0.448 0.113637178716025
0.45 0.113425948002281
0.452 0.113214730690813
0.454 0.113003531174758
0.456 0.112792353802004
0.458 0.112581202875495
0.46 0.112370082653509
0.462 0.112158997349995
0.464 0.111947951134806
0.466 0.11173694813406
0.468 0.111525992430366
0.47 0.111315088063187
0.472 0.111104239028133
0.474 0.110893449281052
0.476 0.110682722732721
0.478 0.110472063252757
0.48 0.110261055255666
0.482 0.110050647357978
0.484 0.109839535755536
0.486 0.109628094089495
0.488 0.109419597593228
0.49 0.10921041575184
0.492 0.109000899821922
0.494 0.108789342382289
0.496 0.108577104409519
0.498 0.108364572511057
0.5 0.108160007027918
0.502 0.107954791691485
0.504 0.107749233323753
0.506 0.107531625518055
0.508 0.107313346798819
0.51 0.107094854049214
0.512 0.106904403381322
0.514 0.106713361824522
0.516 0.106487096733622
0.518 0.106260605414341
0.52 0.106069868345795
0.522 0.105878553647983
0.524 0.105653676376752
0.526 0.105428583834393
0.528 0.105237607062688
0.53 0.105046065567422
0.532 0.104822624654474
0.534 0.104598978989827
0.536 0.104407807076495
0.538 0.104216083000993
0.54 0.103994124663468
0.542 0.103771971666455
0.544 0.103580621666295
0.546 0.10338942868445
0.548 0.10319872758352
0.55 0.103008853228279
0.552 0.102819828562983
0.554 0.102565074487622
0.556 0.102312471067802
0.558 0.102175893196343
0.56 0.102041508008852
0.562 0.101802670706773
0.564 0.101567322618847
0.566 0.101449089281071
0.568 0.101334392686052
0.57 0.101119496547053
0.572 0.100909427730428
0.574 0.100817559175997
0.576 0.100730570939497
0.578 0.100547629468874
0.58 0.100370852860044
0.582 0.100313368327663
0.584 0.100262107090681
0.586 0.100119133736703
0.588 0.0999836620918095
0.59 0.099968579194979
0.592 0.0999610618633105
0.594 0.0998660698593937
0.596 0.0997799156032667
0.598 0.0998152518004489
0.6 0.0998597693652673
0.602 0.0998204973804799
0.604 0.0997913998410126
0.606 0.0998854440399692
0.608 0.0999900037882178
0.61 0.100014473459394
0.612 0.100050453186686
0.614 0.100211213048408
0.616 0.100383821570619
0.618 0.100480054528663
0.62 0.100589131941935
0.622 0.100824614995137
0.624 0.101073278626627
0.626 0.101249296587982
0.628 0.101439492064061
0.63 0.10175770586209
0.632 0.102090430836285
0.634 0.102354255785729
0.636 0.102633589837156
0.638 0.103042541915427
0.64 0.103467334317188
0.642 0.103401625069976
0.644 0.103377295486249
0.646 0.103352375526139
0.648 0.103326835542407
0.65 0.10330067256799
0.652 0.103273881884942
0.654 0.103246458748629
0.656 0.103218398390806
0.658 0.103189696018709
0.66 0.103160346817857
0.662 0.103130345947945
0.664 0.103099688545548
0.666 0.103068369723492
0.668 0.103036384570876
0.67 0.103003728153084
0.672 0.102970395511863
0.674 0.102936381665291
0.676 0.102901681607846
0.678 0.102866290307614
0.68 0.102830202714544
0.682 0.102793413753465
0.684 0.102755918324315
0.686 0.102717711304194
0.688 0.102678787546903
0.69 0.102639141882973
0.692 0.102598769119734
0.694 0.102557664040591
0.696 0.102515821408101
0.698 0.10247323595969
0.7 0.102429902406627
0.702 0.102385815449076
0.704 0.102340969752672
0.706 0.102295359964283
0.708 0.102248980707641
0.71 0.102201955460141
0.712 0.102153882602798
0.714 0.102104921232566
0.716 0.102055661164821
0.718 0.102005760319379
0.72 0.101954232105882
0.722 0.101901802604082
0.724 0.101849594249692
0.726 0.101796750457181
0.728 0.101741657615706
0.73 0.101685650512922
0.732 0.101630425290896
0.734 0.101574570104763
0.736 0.101515801694176
0.738 0.101456105861057
0.74 0.101397794117046
0.742 0.101338858025456
0.744 0.101276301478776
0.746 0.101212804170253
0.748 0.101151335207415
0.75 0.101089246229731
0.752 0.101022788830538
0.754 0.100955377167337
0.756 0.100890677841286
0.758 0.10082534898227
0.76 0.100754890542419
0.762 0.100683464225375
0.764 0.10061544634248
0.766 0.100546789381278
0.768 0.100472228465944
0.77 0.100396685960264
0.772 0.10032526018613
0.774 0.100253185771224
0.776 0.100174419756147
0.778 0.100094658349588
0.78 0.100019734265982
0.782 0.0999441519727166
0.784 0.09986107710743
0.786 0.0997769929744357
0.788 0.0996984806428272
0.79 0.0996193004627978
0.792 0.0995318092146756
0.794 0.0994432948918565
0.796 0.0993611013018179
0.798 0.0992782302661467
0.8 0.0991862200500718
0.802 0.0990931727656443
0.804 0.0990072034878418
0.806 0.0989205472465044
0.808 0.0988239111709119
0.81 0.0987262240123418
0.812 0.0986363849729513
0.814 0.0985458494944366
0.816 0.0984444800656655
0.818 0.0983420455254708
0.82 0.0982482428555244
0.822 0.0981537342445501
0.824 0.0980475215118356
0.826 0.0979402298025918
0.828 0.0978423685715422
0.83 0.0977437918866831
0.832 0.097632627743379
0.834 0.0975203707865332
0.836 0.0974183543417273
0.838 0.0973156130117177
0.84 0.0971993888922255
0.842 0.0970820581703767
0.844 0.0969757894087763
0.846 0.096868786427729
0.848 0.0967473934282533
0.85 0.0966248801070947
0.852 0.096514261588605
0.854 0.0964028996299305
0.856 0.0962762286436449
0.858 0.0961484236977806
0.86 0.0960333577651151
0.862 0.0959175393230945
0.864 0.0957854811304698
0.866 0.0956522754559223
0.868 0.0955326644112547
0.87 0.0954122919153376
0.872 0.0952747373883439
0.874 0.0951360220080047
0.876 0.0950117681535994
0.878 0.0948867440727093
0.88 0.0947435843305791
0.882 0.0945992505302092
0.884 0.0944702563589558
0.886 0.0943404833716007
0.888 0.0941916099270745
0.89 0.0940415494132803
0.892 0.0939077177601483
0.894 0.0937730989065466
0.896 0.0936184038388406
0.898 0.0934625089132903
0.9 0.0933237431147306
0.902 0.0931841819568211
0.904 0.0930235579391718
0.906 0.0928617215162193
0.908 0.0927179258995152
0.91 0.0925733270327223
0.912 0.0924066677965326
0.914 0.0922387838909549
0.916 0.0920898630333279
0.918 0.0919401312807717
0.92 0.0917673318777908
0.922 0.0915932958682352
0.924 0.0914391556474111
0.926 0.0912841971765122
0.928 0.0911051538677636
0.93 0.0909248623645575
0.932 0.0907654098771868
0.934 0.0906051320967753
0.936 0.0904197427156166
0.938 0.0902330939363235
0.94 0.0900682374354501
0.942 0.0899025489239331
0.944 0.0897107136390589
0.946 0.089517608193782
0.948 0.0893472574929631
0.95 0.0891760684118015
0.952 0.088977688670284
0.954 0.088778028452061
0.956 0.0886020961048702
0.958 0.0884253194122375
0.96 0.0882202992429024
0.962 0.0880139887765934
0.964 0.0878323880901884
0.966 0.0876499374771096
0.968 0.0874381838109963
0.97 0.087225130574863
0.972 0.087037777776679
0.974 0.0868495699015134
0.976 0.086630992156821
0.978 0.0864111061448997
0.98 0.0862179199914125
0.982 0.0860238740663112
0.984 0.0857983847410161
0.986 0.0855715790685754
0.988 0.0853724810889435
0.99 0.0851725191236836
0.992 0.0849400335821061
0.994 0.0847062242608886
0.996 0.0845011400078836
0.998 0.0842951880836473
1 0.0840556257910256
1.002 0.0838147329890431
1.004 0.083603589345453
1.006 0.0833915748530372
1.008 0.0831448597371208
1.01 0.0828968081410215
1.012 0.0826795364754345
1.014 0.0824613913393244
1.016 0.082207451089465
1.018 0.0819521691798143
1.02 0.0817287046666811
1.022 0.0815043646422407
1.024 0.0812431314962724
1.026 0.0809805523472062
1.028 0.0807508341660796
1.03 0.0805021343183608
1.032 0.0802516999417625
1.034 0.0799995592385757
1.036 0.0797457015226141
1.038 0.0794901248168199
1.04 0.0792328258461451
1.042 0.0789738014185789
1.044 0.0787130484248559
1.046 0.0784505638396552
1.048 0.0781863447226238
1.05 0.0779203882197296
1.052 0.077652691564258
1.054 0.0773832520781177
1.056 0.0771120671729337
1.058 0.0768391343512317
1.06 0.0765644495830835
1.062 0.076288015431883
1.064 0.076009824800833
1.066 0.0757298771976779
1.068 0.0754481705953728
1.07 0.0751647030664401
1.072 0.0748794727824933
1.074 0.0745924780153844
1.076 0.0743037171383902
1.078 0.0740131886273024
1.08 0.0737208910615896
1.082 0.0734273058869052
1.084 0.073133625943663
1.086 0.0728408675596244
1.088 0.0725500470625563
1.09 0.0722621807802201
1.092 0.0719782850403773
1.094 0.071699376170798
1.096 0.0714971797525709
1.098 0.0713019854465545
1.1 0.0710468426583168
1.102 0.0708007489410956
1.104 0.0706710581959589
1.106 0.0705524091105808
1.108 0.0704454802352408
1.11 0.0702827614367723
1.112 0.0702080643564401
1.114 0.0701484520410723
1.116 0.0701049353573481
1.118 0.0701765193786846
1.12 0.0702661621386989
1.122 0.0703748698060483
1.124 0.0705036485493634
1.126 0.0706535045372949
1.128 0.0708257764963782
1.13 0.071158686607266
1.132 0.0715155834943242
1.134 0.0718974667210483
1.136 0.0723053358509238
1.138 0.0727401904474439
1.14 0.07329506407936
1.142 0.0738788348282373
1.144 0.0744927872996106
1.146 0.0752611339608262
1.148 0.0760612330413069
1.15 0.0768940737311043
1.152 0.0777606452203042
1.154 0.0786122224755575
1.156 0.0794750452148391
1.158 0.0802299349715629
1.16 0.0809963837431568
1.162 0.0818488878821088
1.164 0.0827126589707128
1.166 0.083074982421491
1.168 0.0830946841124413
1.17 0.0831143924147208
1.172 0.0831341359710314
1.174 0.0831539434240903
1.176 0.0831687756495643
1.178 0.0831834442151943
1.18 0.0832059686636779
1.182 0.0832286413138233
1.184 0.083243401824796
1.186 0.0832579990614561
1.188 0.083280871999179
1.19 0.083303892497876
1.192 0.0833185862467566
1.194 0.0833331170788037
1.196 0.0833563381557201
1.198 0.0833797061495451
1.2 0.0833943351981581
1.202 0.0834088016848449
1.204 0.0834323705507455
1.206 0.0834560856860776
1.208 0.0834706520954969
1.21 0.0834850562952369
1.212 0.08350897259918
1.214 0.0835330345216447
1.216 0.0835475403518953
1.218 0.0835618843219234
1.22 0.0835861477120984
1.222 0.0836105560664075
1.224 0.0836250033762333
1.226 0.0836392891724109
1.228 0.0836638992959216
1.23 0.0836886537256866
1.232 0.0837030456801433
1.234 0.0837172764542849
1.236 0.083742230748321
1.238 0.0837673287076032
1.24 0.0837816673408873
1.242 0.083795845124112
1.244 0.0838211454697279
1.246 0.0838465888155063
1.248 0.083860871268078
1.25 0.0838749932437275
1.252 0.0839006468540863
1.254 0.0839264427249039
1.256 0.0839406673536274
1.258 0.0839547319108328
1.26 0.0839807382683141
1.262 0.0840068861431406
1.264 0.0840210551543973
1.266 0.0840350644958513
1.268 0.0840614230811613
1.27 0.0840879224372545
1.272 0.0841020380333534
1.274 0.0841159943575666
1.276 0.0841427046500101
1.278 0.0841695549631725
1.28 0.084183619342071
1.282 0.0841975248431123
1.284 0.0842245863203137
1.286 0.0842517870646193
1.288 0.0842658060640923
1.29 0.0842796665402125
1.292 0.0843070714136295
1.294 0.0843346148674817
1.296 0.0843485942172447
1.298 0.0843624153586822
1.3 0.0843901632589858
1.302 0.0844180490491418
1.304 0.0844319918054293
1.306 0.0844457766542339
1.308 0.0844738651551191
1.31 0.0845020908715354
1.312 0.0845159954762914
1.314 0.0845297425058174
1.316 0.0845581804783563
1.318 0.0845867548965672
1.32 0.0846006187250084
1.322 0.0846143253532705
1.324 0.0846431123322775
1.326 0.0846720349824837
1.328 0.0846858602056458
1.33 0.0846995285990749
1.332 0.0847286640397137
1.334 0.0847579343731568
1.336 0.0847717231550759
1.338 0.0847853554730013
1.34 0.0848148388267667
1.342 0.0848444562909472
1.344 0.0848582107882495
1.346 0.0848718091824704
1.348 0.0849016398968963
1.35 0.0849316039352804
1.352 0.0849453262967201
1.354 0.0849588929110106
1.356 0.0849890704292842
1.358 0.0850193804809269
1.36 0.0850330728469754
1.362 0.0850466098167327
1.364 0.0850771335773672
1.366 0.0851077890765334
1.368 0.0851214569235601
1.37 0.0851349696847054
1.372 0.0851658324594929
1.374 0.085196826243695
1.376 0.0852104758833107
1.378 0.0852239706969455
1.38 0.0852551701738627
1.382 0.0852864999465634
1.384 0.0853001300286215
1.386 0.0853136055746056
1.388 0.0853272756203567
1.39 0.0853677286825087
1.392 0.0853904016617875
1.394 0.0854130815055279
1.396 0.0854358066569805
1.398 0.0854584553514948
1.4 0.0854813951161544
1.402 0.0855041103463654
1.404 0.0855270369536641
1.406 0.0855500020238958
1.408 0.0855729928696164
1.41 0.0855957600200087
1.412 0.0856189603588197
1.414 0.0856421987343429
1.416 0.0856652424510858
1.418 0.0856880633062365
1.42 0.0857115375818871
1.422 0.0857350494625331
1.424 0.0857581477165241
1.426 0.08578102393827
1.428 0.0858047676514967
1.43 0.0858285485983783
1.432 0.0858517111225773
1.434 0.0858746523479065
1.436 0.0858986649630918
1.438 0.0859227144321301
1.44 0.0859459354590601
1.442 0.085968935998308
1.444 0.0859932207686148
1.446 0.086017541974265
1.448 0.0860408235108743
1.45 0.0860638853614262
1.452 0.0860884416581575
1.454 0.0861130339759316
1.456 0.0861363780004054
1.458 0.0861595031307197
1.46 0.0861843303290767
1.462 0.0862091931381867
1.464 0.0862326015992374
1.466 0.0862557919481056
1.468 0.0862808894265224
1.47 0.0863060221091452
1.472 0.0863294969255273
1.474 0.0863527544016012
1.476 0.0863781215409693
1.478 0.0864035234815329
1.48 0.0864270665414435
1.482 0.0864503930226188
1.484 0.0864760292056121
1.486 0.086501699790103
1.488 0.0865253129505416
1.49 0.0865487102833181
1.492 0.0865746148936683
1.494 0.0866005535088776
1.496 0.0866242397462962
1.498 0.0866477108823127
1.5 0.0866738810111829
1.502 0.0867000847827403
1.504 0.0867238458579429
1.506 0.0867473925472024
1.508 0.0867738299120535
1.51 0.0868003005281493
1.512 0.0868241370403602
1.514 0.0868477598851378
1.516 0.086874463867849
1.518 0.0869012007127194
1.52 0.0869251143880929
1.522 0.0869488151032718
1.524 0.0869757850834336
1.526 0.0870027875388231
1.528 0.0870267800689044
1.53 0.0870505603344925
1.532 0.0870777956887461
1.534 0.0871050631331785
1.536 0.087129136174157
1.538 0.0871529976346592
1.54 0.0871804977406513
1.542 0.0872080295533184
1.544 0.0872321847155518
1.546 0.0872561289695062
1.548 0.0872838931999093
1.55 0.087311688754851
1.552 0.087335927621786
1.554 0.0873599562404824
1.556 0.0873879839573096
1.558 0.0874160426176934
1.56 0.0874403667349523
1.562 0.0874644812516658
1.564 0.08749277181032
1.566 0.0875212330294634
1.568 0.0875455039369125
1.57 0.0875695654680147
1.572 0.0875982583387951
1.574 0.0876271208696795
1.576 0.0876513417678906
1.578 0.087675353492648
1.58 0.0877044452727599
1.582 0.0877337057303829
1.584 0.0877578787576615
1.586 0.0877818428067596
1.588 0.0878113341311089
1.59 0.0878409931126222
1.592 0.0878651193902028
1.594 0.087889036891014
1.596 0.0879189263152229
1.598 0.0879489823660061
1.6 0.0879730640112342
1.602 0.0879969370729576
1.604 0.0880272231232625
1.606 0.0880576747591767
1.608 0.0880817138632485
1.61 0.088105544568686
1.612 0.0881362257411086
1.614 0.0881670714475927
1.616 0.0881910700743006
1.618 0.0882148604785648
1.62 0.0882459352378741
1.622 0.0882771734689574
1.624 0.0883011336534625
1.626 0.0883248857828123
1.628 0.0883563525614532
1.63 0.088387981738641
1.632 0.0884119054862533
1.634 0.0884356213367666
1.636 0.0884674785337474
1.638 0.0884994970448981
1.64 0.0885233863297664
1.642 0.0885470678660943
1.644 0.0885793138486888
1.646 0.08861172004969
1.648 0.0886355777034553
1.65 0.088659227733552
1.652 0.0886829355423892
1.654 0.088720082286975
1.656 0.0887484299972281
1.658 0.0887767814670032
1.66 0.0888051923891025
1.662 0.0888336034207129
1.664 0.0888618500914867
1.666 0.088889989077116
1.668 0.0889180770525435
1.67 0.0889461706921549
1.672 0.0889743266701161
1.674 0.0890026016606057
1.676 0.0890338273985641
1.678 0.0890648719510938
1.68 0.0890957932104785
1.682 0.0891266490681316
1.684 0.0891574974148779
1.686 0.0891883961412031
1.688 0.089219403137587
1.69 0.0892362089276958
1.692 0.0892529071210673
1.694 0.0892695565921191
1.696 0.0892862162147087
1.698 0.0893033437618937
1.7 0.0893821080900794
1.702 0.0894603061502058
1.704 0.0894407477385892
1.706 0.0894216706949841
1.708 0.089499628204195
1.71 0.0895770270639011
1.712 0.089558619459922
1.714 0.089540684712879
1.716 0.0896178550535476
1.718 0.0896944741710607
1.72 0.0896771995312155
1.722 0.0896603893758744
1.724 0.0897367897596568
1.726 0.0898126461923073
1.728 0.0897964869502584
1.73 0.0897807839560871
1.732 0.0898564312060327
1.734 0.0899315416252677
1.736 0.0899164805071836
1.738 0.0899018675328952
1.74 0.0899767786869966
1.742 0.0900511599685514
1.744 0.0900371787607863
1.746 0.0900236377473402
1.748 0.0900978267464109
1.75 0.0901714927342012
1.752 0.090158580102998
1.754 0.0901460997310948
1.756 0.090219579682369
1.758 0.0902925433912928
1.76 0.0902806826587129
1.762 0.0902692463750049
1.764 0.0903420327956284
1.766 0.0904143096007542
1.768 0.0904034843418757
1.77 0.0903930758431805
1.772 0.0904651838828021
1.774 0.0905367887941673
1.776 0.0905269828291388
1.778 0.0905175860545073
1.78 0.0905890304993668
1.782 0.0906599781659755
1.784 0.0906511755519174
1.786 0.0906427746745715
1.788 0.0907135699513539
1.79 0.0907838746649991
1.792 0.0907760596878127
1.794 0.0907686391070261
1.796 0.0908388011302114
1.798 0.0909084786261819
1.8 0.090901632322673
1.802 0.0908951732677643
1.804 0.0909647171001755
1.806 0.0910341101836632
1.808 0.0910278897362761
1.81 0.0910220526045139
1.812 0.091091316748498
1.814 0.0911604296156724
1.816 0.091154828474318
1.818 0.0911496067638247
1.82 0.0912185930587102
1.822 0.0912874275792191
1.824 0.0912824446295833
1.826 0.0912778371368793
1.828 0.0913465469335398
1.83 0.0914151044995152
1.832 0.0914107339552563
1.834 0.0914067349163098
1.836 0.0914751717392061
1.838 0.091543455863045
1.84 0.0915396919115704
1.842 0.0915362955353358
1.844 0.0916044627761727
1.846 0.0916724768368158
1.848 0.0916693136367864
1.85 0.0916665141026306
1.852 0.0917344150178506
1.854 0.0918021622583277
1.856 0.0917995939366708
1.858 0.0917973853914924
1.86 0.0918650230996934
1.862 0.0919325066245066
1.864 0.0919305272733536
1.866 0.0919289038283626
1.868 0.0919962827747311
1.87 0.0920635069729483
1.872 0.0920621077399419
1.874 0.0920610606477847
1.876 0.0921281854140854
1.878 0.0921951547988667
1.88 0.0921943290859644
1.882 0.0921938517904933
1.884 0.0922607234600305
1.886 0.0923274391400802
1.888 0.0923271854504799
1.89 0.0923272763338974
1.892 0.0923938940820326
1.894 0.0924603553147942
1.896 0.0924606682189597
1.898 0.0924613218463466
1.9 0.0925276882397294
1.902 0.0925938975720127
1.904 0.0925947707633534
1.906 0.0925959808455925
1.908 0.092662098288338
1.91 0.092728058103648
1.912 0.0927294852280158
1.914 0.0927312454275733
1.916 0.0927971161577278
1.918 0.0928628286727256
1.92 0.0928648033257634
1.922 0.0928671072540511
1.924 0.0929327333382249
1.926 0.0929982005974252
1.928 0.0930007163198085
1.93 0.0930035575323525
1.932 0.0930689419771896
1.934 0.0931341669223267
1.936 0.0931372150018898
1.938 0.0931405848873743
1.94 0.0932057306948453
1.942 0.0932707162502315
1.944 0.09327428970891
1.946 0.093278181326882
1.948 0.0933430887833026
1.95 0.0934078352530954
1.952 0.0934119302965899
1.954 0.0934163397523151
1.956 0.0934810088061814
1.958 0.0935455161677591
1.96 0.093550126146529
1.962 0.0935550467986246
1.964 0.0936194784764908
1.966 0.0936837477358656
1.968 0.0936888659104499
1.97 0.0936942910274242
1.972 0.0937584863290911
1.974 0.0938225184584795
1.976 0.0938281392927623
1.978 0.093834063279141
1.98 0.0938980203256924
1.982 0.093961813546051
1.984 0.0939679310840487
1.986 0.0939743479372353
1.988 0.0940380679057526
1.99 0.0941016233507662
1.992 0.0941082299698856
1.994 0.094115132090443
1.996 0.0941786158980971
1.998 0.0942419344406304
2 0.0942490225752596
2.002 0.0942564024149679
2.004 0.0943196512066043
2.006 0.094382733911121
2.008 0.094390294598374
2.01 0.0943981432991993
2.012 0.0944611582153925
2.014 0.0945240061204777
2.016 0.094532032376126
2.018 0.0945403429474803
2.02 0.0946031214572139
2.022 0.0946657321147654
2.024 0.0946742184963356
2.026 0.0946827433864369
2.028 0.0947455270787136
2.03 0.0948081418335894
2.032 0.0948168379532928
2.034 0.0948258132832026
2.036 0.0948883576824389
2.038 0.0949507322231088
2.04 0.0949598811105968
2.042 0.0949693051969232
2.044 0.095031596211438
2.046 0.0950937166403684
2.048 0.0951033357634024
2.05 0.0951129871831407
2.052 0.0951752249704387
2.054 0.0952372910750172
2.056 0.0952471496136676
2.058 0.0952572773021087
2.06 0.0953192252681428
2.062 0.0953810000573085
2.064 0.0953913088507935
2.066 0.0954018833245451
2.068 0.0954635777690213
2.07 0.0955250975701368
2.072 0.0955358258144292
2.074 0.0955468163079533
2.076 0.0956082622891511
2.078 0.0956695321194515
2.08 0.0956806672104833
2.082 0.0956918274316599
2.084 0.0957532579131986
2.086 0.0958145106456876
2.088 0.0958258096481337
2.09 0.095837366259294
2.092 0.0958985427011853
2.094 0.0959595399281249
2.096 0.0959712299366397
2.098 0.0959831740108971
2.1 0.0960440937834512
2.102 0.0961048328401244
2.104 0.0961169051711789
2.106 0.0961292280183818
2.108 0.0961898876486959
2.11 0.0962503650481711
2.112 0.0962628110898616
2.114 0.0962755039895002
2.116 0.0963358997986999
2.118 0.0963961118592067
2.12 0.0964089225882985
2.122 0.0964219765190865
2.124 0.0964821046493195
2.126 0.0965420474604304
2.128 0.0965552137087098
2.13 0.0965686195020962
2.132 0.0966284756742209
2.134 0.0966881448944115
2.136 0.0967016573825117
2.138 0.0967154057618332
2.14 0.0967749853214115
2.142 0.0968343762326173
2.144 0.0968482250237531
2.146 0.0968623059790105
2.148 0.0969216049572911
2.15 0.0969807136807842
2.152 0.0969948883533081
2.154 0.0970092913766168
2.156 0.0970683049081005
2.158 0.0971271265325162
2.16 0.0971416167677306
2.162 0.0971563315226041
2.164 0.0972150543576289
2.166 0.0972735835802075
2.168 0.0972883788524663
2.17 0.0973031741074338
2.172 0.0973618214718377
2.174 0.0974202731847999
2.176 0.097435141901746
2.178 0.0974502298226937
2.18 0.0975085728104022
2.182 0.097566718332806
2.184 0.0975818724269357
2.186 0.09759724182173
2.188 0.0976552741213088
2.19 0.097713107084507
2.192 0.0977285352694465
2.194 0.0977441748315951
2.196 0.0978018897506669
2.198 0.0978594034035983
2.2 0.0978750941293577
2.202 0.0978909922872968
2.204 0.0979483819981913
2.206 0.0980055684051831
2.208 0.0980215113687918
2.21 0.0980376578892125
2.212 0.0980947140048847
2.214 0.0981515646693539
2.216 0.0981677480217092
2.218 0.0981841310308697
2.22 0.0982408451457935
2.222 0.0982973515849369
2.224 0.0983137631654148
2.226 0.0983303704773696
2.228 0.0983867360275759
2.23 0.098442891717064
2.232 0.0984595160105849
2.234 0.0984763319331075
2.236 0.0985323414769532
2.238 0.0985881389741774
2.24 0.0986049627427686
2.242 0.0986219740063081
2.244 0.0986776174840393
2.246 0.0987330466151004
2.248 0.098750058502203
2.25 0.098767253811282
2.252 0.098822520553474
2.254 0.0988775705329903
2.256 0.0988947568864078
2.258 0.0989121225539817
2.26 0.0989670024243394
2.262 0.0990216630474222
2.264 0.0990390098556645
2.266 0.0990565318337557
2.268 0.0991110142281352
2.27 0.0991652748203093
2.272 0.0991827677010091
2.274 0.0992004315690963
2.276 0.0992545054032636
2.278 0.0993083548082574
2.28 0.0993259789958046
2.282 0.0993437699484444
2.284 0.0993974236455484
2.286 0.0994508502127377
2.288 0.0994685903938535
2.29 0.0994864930716114
2.292 0.0995397148563401
2.294 0.0995927067449691
2.296 0.0996105471745259
2.298 0.0996285457837672
2.3 0.0996813230952541
2.302 0.0997338676674434
2.304 0.0997517923128568
2.306 0.0997698707755086
2.308 0.0998221900307374
2.31 0.0998742736098196
2.312 0.0998922669951003
2.314 0.0999104098157659
2.316 0.0999622573512138
2.318 0.100013866192914
2.32 0.100031910442113
2.322 0.100050099667647
2.324 0.100101461772116
2.326 0.100152582097468
2.328 0.100170659824448
2.33 0.10018887801762
2.332 0.100239739925567
2.334 0.10029035688446
2.336 0.100308450223515
2.338 0.100326679465569
2.34 0.100377025824224
2.342 0.100427123977277
2.344 0.100445214561168
2.346 0.100463436429674
2.348 0.100513251297913
2.35 0.100562814615822
2.352 0.100580883552085
2.354 0.100599079097023
2.356 0.100648345932845
2.358 0.100697357783744
2.36 0.100715385659053
2.362 0.100733535407582
2.364 0.100782237009376
2.366 0.100830680099018
2.368 0.10084864697178
2.37 0.100866730921049
2.372 0.100914848743116
2.374 0.100962704415441
2.376 0.100980591186506
2.378 0.100998590202848
2.38 0.10104610569901
2.382 0.101093355311017
2.384 0.10111113954628
2.386 0.101129031100984
2.388 0.101175925757042
2.39 0.101222550711238
2.392 0.10124021074444
2.394 0.101257973103402
2.396 0.10130422702171
2.398 0.101350207319307
2.4 0.101367720875174
2.402 0.101385331693019
2.404 0.101430924259318
2.406 0.10147623918265
2.408 0.101493583353402
2.41 0.101511019649786
2.412 0.101555929526793
2.414 0.101600557633223
2.416 0.101617708865381
2.418 0.101634947011946
2.42 0.101679152099247
2.422 0.101723071180518
2.424 0.101740005263296
2.426 0.101757020972046
2.428 0.101800498398679
2.43 0.101843685473723
2.432 0.101860377512638
2.434 0.101877145809442
2.436 0.101919871915852
2.438 0.101962303212688
2.44 0.101978727611436
2.442 0.101995222817843
2.444 0.102037173136404
2.446 0.102078824072674
2.448 0.102094954513414
2.45 0.102111150226849
2.452 0.102152298471568
2.454 0.102193142627428
2.456 0.102208954044829
2.458 0.102224825142975
2.46 0.10226514514032
2.462 0.10230515622286
2.464 0.102320618845249
2.466 0.102336135436197
2.468 0.102375601157912
2.47 0.102414753033936
2.472 0.102429838256986
2.474 0.102444971643835
2.476 0.102483555195654
2.478 0.102521819846753
2.48 0.102536498262622
2.482 0.102551218942271
2.484 0.102588891523132
2.486 0.102626240021739
2.488 0.102640481397492
2.49 0.102654759038925
2.492 0.102691490920484
2.494 0.102727893409329
2.496 0.102741666589272
2.498 0.102755469935129
2.5 0.102791230593497
2.502 0.102826656419668
2.504 0.102839929373576
2.506 0.102853226288795
2.508 0.102887984088605
2.51 0.102922401483097
2.512 0.102935141361105
2.514 0.102947898889263
2.516 0.102981619935996
2.518 0.103014994850401
2.52 0.10302717043984
2.522 0.103039357290191
2.524 0.103072007913406
2.526 0.103104306538905
2.528 0.103115880634495
2.53 0.103127459457771
2.532 0.1031590062454
2.534 0.103190195047042
2.536 0.103201131987332
2.538 0.103212067006608
2.54 0.103242474235882
2.542 0.103272517347824
2.544 0.103282780488044
2.546 0.103293034940081
2.548 0.103322265812517
2.55 0.10335112629083
2.552 0.103360677979148
2.554 0.103370214090522
2.556 0.103398230710266
2.558 0.103425870511383
2.56 0.103434672064984
2.562 0.103443451028263
2.564 0.10347021287591
2.566 0.103496591311752
2.568 0.103504606015447
2.57 0.103512591019996
2.572 0.103538057902784
2.574 0.103563134628409
2.576 0.103570318683305
2.578 0.103577465766814
2.58 0.103601597880407
2.582 0.103625332956089
2.584 0.103631644429517
2.586 0.103637911525016
2.588 0.103660666369065
2.59 0.103683017137944
2.592 0.103688412981276
2.594 0.103693756902828
2.596 0.103715090771763
2.598 0.103736013369762
2.6 0.103740449382695
2.602 0.103744825789506
2.604 0.103764693751444
2.606 0.103784143086095
2.608 0.103787573892363
2.61 0.103790937264384
2.612 0.103809293140207
2.614 0.103827222869971
2.616 0.103829596620689
2.618 0.103831894921549
2.62 0.103848701836035
2.622 0.103865075037106
2.624 0.103866343818645
2.626 0.103867528967355
2.628 0.103882727767936
2.63 0.103897485005848
2.632 0.103897605000848
2.634 0.103897633084381
2.636 0.103911173727317
2.638 0.103924264790695
2.64 0.103923185678932
2.642 0.103922006220339
2.644 0.103933837334888
2.646 0.103945210683834
2.648 0.103942880849725
2.65 0.103940442073437
2.652 0.103950510942968
2.654 0.103960113690288
2.656 0.103956473911518
2.658 0.103952716389588
2.66 0.103960981538521
2.662 0.103968772163128
2.664 0.103963768040246
2.666 0.103958637186491
2.668 0.103965030573416
2.67 0.10397094073544
2.672 0.103964947930172
2.674 0.103959099909321
2.676 0.103953807700807
2.678 0.103969405723332
2.68 0.103986092700207
2.682 0.103981142220101
2.684 0.103978099921469
2.686 0.104004859452972
2.688 0.10403406035884
2.69 0.104044320323742
2.692 0.104057840469891
2.694 0.104103859867839
2.696 0.104153672625972
2.698 0.104187235377818
2.7 0.104225409920778
2.702 0.104298788987375
2.704 0.104377312986255
2.706 0.10444229804445
2.708 0.10451324581603
2.71 0.104622068340552
2.712 0.104737386829859
2.714 0.104841915178544
2.716 0.104953756317672
2.718 0.105106102760079
2.72 0.10526629552832
2.722 0.105418489196757
2.724 0.105579344726031
2.726 0.105783292231067
2.728 0.105996435613686
2.73 0.106204417228077
2.732 0.106422408601089
2.734 0.106686030945752
2.736 0.106960197766261
2.738 0.107232090058793
2.74 0.107515338664089
2.742 0.107846706134125
2.744 0.108189965573551
2.746 0.108533890844401
2.748 0.108890517461806
2.75 0.109297696652827
2.752 0.109718114043453
2.754 0.110142193571356
2.756 0.110580317776247
2.758 0.111071371315741
2.76 0.111577053515962
2.762 0.112089361348194
2.764 0.112617055525246
2.766 0.113200086893438
2.768 0.113759297372312
2.77 0.113932770691381
2.772 0.114105965814486
2.774 0.114252006346684
2.776 0.114397594689625
2.778 0.114543165597985
2.78 0.114724665338831
2.782 0.114905662974117
2.784 0.11503566781894
2.786 0.115165679790018
2.788 0.115344096131371
2.79 0.115522016354653
2.792 0.115649020315169
2.794 0.115776037892346
2.796 0.115951426277188
2.798 0.116126324478328
2.8 0.116250386777796
2.802 0.116374469070868
2.804 0.11654688414469
2.806 0.116718814914257
2.808 0.116839993840397
2.81 0.116961199022573
2.812 0.117130694637803
2.814 0.117299711771825
2.816 0.117468232536506
2.818 0.117561012155984
2.82 0.117653739745024
2.822 0.117844212052945
2.824 0.118034154665176
2.826 0.118124970305541
2.828 0.118215733675718
2.83 0.118402621216176
2.832 0.118588990834633
2.834 0.118677881915402
2.836 0.118766720351616
2.838 0.118950090045649
2.84 0.119132953551127
2.842 0.119219958783509
2.844 0.11930663695576
2.846 0.119486828551299
2.848 0.119666523876693
2.85 0.119751409537949
2.852 0.119835972564755
2.854 0.120013043704945
2.856 0.120189628486498
2.858 0.120272439111831
2.86 0.120354931393238
2.862 0.120528938874143
2.864 0.12070246989699
2.866 0.12078324641216
2.868 0.120863708688994
2.87 0.12103471393481
2.872 0.121205252702934
2.874 0.121284038074231
2.876 0.121362513180688
2.878 0.121530565650509
2.88 0.121698161513227
2.882 0.121775000546234
2.884 0.121851533209345
2.886 0.12201668715762
2.888 0.122181394347983
2.89 0.122256328230697
2.892 0.122330959510677
2.894 0.122493268346836
2.896 0.122655140249771
2.898 0.122728209361129
2.9 0.122800979510979
2.902 0.122960495801523
2.904 0.123119801508356
2.906 0.123190829583762
2.908 0.123261561846239
2.91 0.123418552121547
2.912 0.12357533796201
2.914 0.123644369852594
2.916 0.123713108968743
2.918 0.123867618085155
2.92 0.124021928886868
2.922 0.124089008606459
2.924 0.124155798480673
2.926 0.124307870530879
2.928 0.12445975035722
2.93 0.124524921090831
2.932 0.124589804799463
2.934 0.124739483113697
2.936 0.12488897526514
2.938 0.124952275843264
2.94 0.125015292059548
2.942 0.125162626253463
2.944 0.125309780414584
2.946 0.125371252514357
2.948 0.12543244280771
2.95 0.125577467532102
2.952 0.125722318225423
2.954 0.125782006163053
2.956 0.12584141479204
2.958 0.125984171144198
2.96 0.126126759436369
2.962 0.126184703207293
2.964 0.126242370062335
2.966 0.126382898703577
2.968 0.126523265229214
2.97 0.12657950342732
2.972 0.12663546698931
2.974 0.126773807831386
2.976 0.12691199247516
2.978 0.126966563606403
2.98 0.127020862278704
2.982 0.127157054176619
2.984 0.127293095761639
2.986 0.127346033526902
2.988 0.127398700860376
2.99 0.127532790058899
2.992 0.127666734895535
2.994 0.127718076424312
2.996 0.127769149447066
2.998 0.127901165140111
3 0.128033042294061
3.002 0.128082828012226
3.004 0.128132347099052
3.006 0.128262327985419
3.008 0.128392176148017
3.01 0.128440437751299
3.012 0.128488434450645
3.014 0.128616418341708
3.016 0.12874427531516
3.018 0.128791048082465
3.02 0.128837557580102
3.022 0.128963579480695
3.024 0.129089480234281
3.026 0.129134794236674
3.028 0.129179846463276
3.03 0.129303949693322
3.032 0.129427937608257
3.034 0.129471826903435
3.036 0.12951545582518
3.038 0.129637664879418
3.04 0.129759764319564
3.042 0.129802266758051
3.044 0.129844510183632
3.046 0.129964858041033
3.048 0.130085101950115
3.05 0.130126250186536
3.052 0.130167140682285
3.054 0.130285659833174
3.056 0.130404080669181
3.058 0.130443901519123
3.06 0.130483465760165
3.062 0.130600202243342
3.064 0.130716846166267
3.066 0.130755362276147
3.068 0.130793622708693
3.07 0.130908600887799
3.072 0.131023492177338
3.074 0.1310607417079
3.076 0.131097736478458
3.078 0.131210984346099
3.08 0.131324150937795
3.082 0.131360166533353
3.084 0.131395928225496
3.086 0.131507473228837
3.088 0.131618942547113
3.09 0.131653756148237
3.092 0.131688316575388
3.094 0.131798176303155
3.096 0.131907965990607
3.098 0.131941627581262
3.1 0.131975036517113
3.102 0.1320832176933
3.104 0.132191334400459
3.106 0.132223889758052
3.108 0.13225619306241
3.11 0.132362712140473
3.112 0.132469172176811
3.114 0.132500671546049
3.116 0.132531919587867
3.118 0.132636803464345
3.12 0.132741633531275
3.122 0.132772066766183
3.124 0.132802249299546
3.126 0.132905551570267
3.128 0.133008805281638
3.13 0.13303818884071
3.132 0.133067322218923
3.134 0.133169073128821
3.136 0.133270780701333
3.138 0.133299143483688
3.14 0.133327256553516
3.142 0.133427479324328
3.144 0.133527663925844
3.146 0.133555034335539
3.148 0.133582155449906
3.15 0.133680881306167
3.152 0.133779574167308
3.154 0.133805957013879
3.156 0.133832090765423
3.158 0.13392935546234
3.16 0.13402659239353
3.162 0.134052029049302
3.164 0.134077216857234
3.166 0.134173032779186
3.168 0.134268826039418
3.17 0.134293329855634
3.172 0.134317584929105
3.174 0.134411984204649
3.176 0.13450636595248
3.178 0.13452995464268
3.18 0.134553294579558
3.182 0.134646312863354
3.184 0.134739318819927
3.186 0.134762016108974
3.188 0.134784464566745
3.19 0.134876111567465
3.192 0.134967751315886
3.194 0.134989586764205
3.196 0.135011173285834
3.198 0.135101470997272
3.2 0.135191766501523
3.202 0.135212756219689
3.204 0.13523349680363
3.206 0.135322479981336
3.208 0.13541146606479
3.21 0.135431632511744
3.212 0.135451549553364
3.214 0.13553922926619
3.216 0.135626916896511
3.218 0.135646274933558
3.22 0.135665383184762
3.222 0.13575179731629
3.224 0.135838224471721
3.226 0.135856795297469
3.228 0.13587511589179
3.23 0.13596027351356
3.232 0.136045449161185
3.234 0.136063248561329
3.236 0.136080797188676
3.238 0.136164732420765
3.24 0.136248690754743
3.242 0.136265743964727
3.244 0.136282545829734
3.246 0.136365264334764
3.248 0.136448010899335
3.25 0.136464332289034
3.252 0.136480401664428
3.254 0.136561937713501
3.256 0.136643506859002
3.258 0.136659120367279
3.26 0.13667448115898
3.262 0.136689962127592
3.264 0.136802496276627
3.266 0.136914827842812
3.268 0.136897327224477
3.27 0.136879848319088
3.272 0.136990779176602
3.274 0.137101521513933
3.276 0.13708380174397
3.278 0.137066093640929
3.28 0.137175452943433
3.282 0.137284637653269
3.284 0.137266703307537
3.286 0.137248770634956
3.288 0.137356589550669
3.29 0.137464247667077
3.292 0.137446103146793
3.294 0.137427950358838
3.296 0.137534259497327
3.298 0.137640421496594
3.3 0.137622071033677
3.302 0.13760370241585
3.304 0.137708531837446
3.306 0.137813227647786
3.308 0.137794675309939
3.31 0.137776094984117
3.312 0.137879474209405
3.314 0.137982733220099
3.316 0.13796398291595
3.318 0.137945194845485
3.32 0.138047152864395
3.322 0.138149003935213
3.324 0.13813005941917
3.326 0.138111067413759
3.328 0.138211632694736
3.33 0.138312104164943
3.332 0.13829296904201
3.334 0.138273776762354
3.336 0.138372977261353
3.338 0.138472096958754
3.34 0.138452774689177
3.342 0.138433385651748
3.344 0.138531248821065
3.346 0.138629044070906
3.348 0.138609537974682
3.35 0.138589955556032
3.352 0.138686508353126
3.354 0.138783005986852
3.356 0.138763319248151
3.358 0.138743546689429
3.36 0.138838815585452
3.362 0.138934041949265
3.364 0.138914177620783
3.366 0.138894218031964
3.368 0.138988229020311
3.37 0.139082209983735
3.372 0.139062170990819
3.374 0.13904202735486
3.376 0.139134805959454
3.378 0.139227566923623
3.38 0.139207356068417
3.382 0.139187031245372
3.384 0.139278602528912
3.386 0.139370168434843
3.388 0.139349788400263
3.39 0.139329285131154
3.392 0.139419673703276
3.394 0.139510069040015
3.396 0.139489522393489
3.398 0.13946884330415
3.4 0.139558073329415
3.402 0.139647322141984
3.404 0.139626611339366
3.406 0.139605758944206
3.408 0.139693854149867
3.41 0.139781980047098
3.412 0.139761107436281
3.414 0.13974008414191
3.416 0.139827067825728
3.418 0.139860112428061
3.42 0.139893123681428
3.422 0.139925531164252
3.424 0.139957824492158
3.426 0.139990086708033
3.428 0.140022391398016
3.43 0.140054581416255
3.432 0.140086739009933
3.434 0.140117882436649
3.436 0.14014891657331
3.438 0.14017992290501
3.44 0.140212021445567
3.442 0.140244004119617
3.444 0.14027595161033
3.446 0.140304816273367
3.448 0.140333582460359
3.45 0.140362330159298
3.452 0.140396318645129
3.454 0.140430177877047
3.456 0.140463986961469
3.458 0.140497827132376
3.46 0.140516392447609
3.462 0.140534759527348
3.464 0.140553100939186
3.466 0.140571591719386
3.468 0.140633815955014
3.47 0.140663014885095
3.472 0.140692186795748
3.474 0.140720835147078
3.476 0.140749380259898
3.478 0.140777898645177
3.48 0.140806441721212
3.482 0.140834883624173
3.484 0.140863300153635
3.486 0.140890845477246
3.488 0.140918289305796
3.49 0.140945706734039
3.492 0.140973278342606
3.494 0.141001653896842
3.496 0.141029785267131
3.498 0.141057633292974
3.5 0.14108526704952
3.502 0.141112879197074
3.504 0.141140543447244
3.506 0.141163646054008
3.508 0.141186715066178
3.51 0.141209979004708
3.512 0.141243111497019
3.514 0.141276023339456
3.516 0.141295209724533
3.518 0.141314655379406
3.52 0.14134720412215
3.522 0.141379532435084
3.524 0.141398322328149
3.526 0.141417373404965
3.528 0.141449351085152
3.53 0.141481108545998
3.532 0.141499508345003
3.534 0.141518171219762
3.536 0.141549590285046
3.538 0.141580789332161
3.54 0.141598805285921
3.542 0.141617086185803
3.544 0.141647958849402
3.546 0.141678611687007
3.548 0.141696249898566
3.55 0.141714154905172
3.552 0.141744493150727
3.554 0.141774611753675
3.556 0.141791878183335
3.558 0.141809413235785
3.56 0.141839228822111
3.562 0.141868824940862
3.564 0.141885725409154
3.566 0.141902896306989
3.568 0.141932200772868
3.57 0.141961285938006
3.572 0.141977826128773
3.574 0.141994638535085
3.576 0.142023443203697
3.578 0.142052028730568
3.58 0.14206821419387
3.582 0.14208467363815
3.584 0.142112989621589
3.586 0.142141086614743
3.588 0.14215692276969
3.59 0.142173034650697
3.592 0.142200872854416
3.594 0.142228492212012
3.596 0.14224398434948
3.598 0.142259753937913
3.6 0.142287125065107
3.602 0.142314277483341
3.604 0.142329430768731
3.606 0.142344863209961
3.608 0.142371777765712
3.61 0.142398473742926
3.612 0.142413293218837
3.614 0.142428393535628
3.616 0.142454861831025
3.618 0.142481111671886
3.62 0.14249560226066
3.622 0.142510375355663
3.624 0.142536407511942
3.626 0.142562221331479
3.628 0.142576387837801
3.63 0.142590838496121
3.632 0.142616444448601
3.634 0.142641832176266
3.636 0.142655679289527
3.638 0.142669812181144
3.64 0.142695001683178
3.642 0.142719973066711
3.644 0.142733505363484
3.646 0.142747325045725
3.648 0.142772107672458
3.65 0.142796672281663
3.652 0.142809894228035
3.654 0.142823405147827
3.656 0.142847790300056
3.658 0.142871957530629
3.66 0.142884873484555
3.662 0.142898079980764
3.664 0.142922076888519
3.666 0.142945855965655
3.668 0.142958470179141
3.67 0.142971376484861
3.672 0.142994994211026
3.674 0.143018394193048
3.676 0.143030710814379
3.678 0.143043321059063
3.68 0.143066568502901
3.682 0.143089598284804
3.684 0.143101621360697
3.686 0.143113939572321
3.688 0.143136825472948
3.69 0.143159493789753
3.692 0.143171227267474
3.694 0.14318325737467
3.696 0.143205790314378
3.698 0.143228105744638
3.7 0.143239553474012
3.702 0.143251299308026
3.704 0.14327348771569
3.706 0.143295458684694
3.708 0.143306624420161
3.71 0.143318089716971
3.712 0.14333994187113
3.714 0.143361576654175
3.716 0.143372464056759
3.718 0.143383652458952
3.72 0.143405176491185
3.722 0.143426483216775
3.724 0.143437095855905
3.726 0.143448010914579
3.728 0.143469214812462
3.73 0.143490201465379
3.732 0.143500542820936
3.734 0.143511187997671
3.736 0.14353207960785
3.738 0.143552754032168
3.74 0.143562827496153
3.742 0.143573206164733
3.744 0.143593793195931
3.746 0.143614163098087
3.748 0.143623971976528
3.75 0.143634087424775
3.752 0.143654377450704
3.754 0.143674450402286
3.756 0.143683997916968
3.758 0.14369385334859
3.76 0.143713853810692
3.762 0.143733637251302
3.764 0.143742926541509
3.766 0.143757597256665
3.768 0.143772260103331
3.77 0.14378696483865
3.772 0.143801019944059
3.774 0.143814919129667
3.776 0.143828711313982
3.778 0.143842445414733
3.78 0.143856170349
3.782 0.143869935033489
3.784 0.143883788384675
3.786 0.143899722770005
3.788 0.143915515587833
3.79 0.143931214834404
3.792 0.143946868505186
3.794 0.143962524595153
3.796 0.143978231098862
3.798 0.143994088922493
3.8 0.143995355749574
3.802 0.143996418761853
3.804 0.144021807887148
3.806 0.144047396905237
3.808 0.144048611073896
3.81 0.144049621059333
3.812 0.144074575875151
3.814 0.14409973404925
3.816 0.144100897145852
3.818 0.144101855681015
3.82 0.144126383755951
3.822 0.144151118615977
3.824 0.144152232230779
3.826 0.144153140896652
3.828 0.144177249614729
3.83 0.144201568506411
3.832 0.144202634233646
3.834 0.144203494615593
3.836 0.144227191179855
3.838 0.144251101268479
3.84 0.144252120706364
3.842 0.144252934394202
3.844 0.144276225830469
3.846 0.144299734104519
3.848 0.144300708855245
3.85 0.144301477443172
3.852 0.144324370603613
3.854 0.144347483878365
3.856 0.144348415548051
3.858 0.144349140634613
3.86 0.144371642201276
3.862 0.144394367122347
3.864 0.144395257321007
3.866 0.144395940509051
3.868 0.144418056997318
3.87 0.144440400044037
3.872 0.144441250385645
3.874 0.144441893282393
3.876 0.144463631044329
3.878 0.144485598533112
3.88 0.144486410635496
3.882 0.144487014852376
3.884 0.144508380080101
3.886 0.144529978167833
3.888 0.144530753652626
3.89 0.144531320805317
3.892 0.144552319534215
3.894 0.144573554221496
3.896 0.144574294714081
3.898 0.144574826422325
3.9 0.144595464534344
3.902 0.144616341668631
3.904 0.144617048798127
3.906 0.144617546685847
3.908 0.144637829912468
3.91 0.1446583551912
3.912 0.144659030590408
3.914 0.144659496285515
3.916 0.144679430210948
3.918 0.144689848805971
3.92 0.144700264331358
3.922 0.144710717110396
3.924 0.144720524367256
3.926 0.144730208837585
3.928 0.144739810195517
3.93 0.144749368114613
3.932 0.144758922267983
3.934 0.144768512328447
3.936 0.144778177968746
3.938 0.144790239151989
3.94 0.144802186845891
3.942 0.144814060001004
3.944 0.144825897567246
3.946 0.1448377384942
3.948 0.144849621731164
3.95 0.144861586227363
3.952 0.144857819753471
3.954 0.144853901518167
3.956 0.144849888177166
3.958 0.144885797743373
3.96 0.144895324950296
3.962 0.144904849946782
3.964 0.144914410840116
3.966 0.144923207023075
3.968 0.144931888236844
3.97 0.144940491983623
3.972 0.144949055765089
3.974 0.144957617082538
3.976 0.144966213437027
3.978 0.144974882329415
3.98 0.144986580056287
3.982 0.144998169592245
3.984 0.145009687755792
3.986 0.145021171364951
3.988 0.145032657237378
3.99 0.145044182190512
3.992 0.14505578304167
3.994 0.145048020238599
3.996 0.145040124879797
3.998 0.145032207162389
4 0.145073446993077


==> Timeconv_coarse_shear_VarBE_AugL_200_000000.txt <==
0 7.32252846922595e-08
0.02 0.146896025556277
0.04 0.146616482287781
0.06 0.146114029963905
0.08 0.145420738662151
0.1 0.144549586720867
0.12 0.143515164384337
0.14 0.142331263346553
0.16 0.141011609216547
0.18 0.139569446689055
0.2 0.138017326750318
0.22 0.136367456517026
0.24 0.134631257382406
0.26 0.132819664576551
0.28 0.130942753643674
0.3 0.129010088916159
0.32 0.127030662330688
0.34 0.125012701544276
0.36 0.122963769249769
0.38 0.120891062398723
0.4 0.118800936429353
0.42 0.116699340463891
0.44 0.114591658113767
0.46 0.112482738832376
0.48 0.110377100324159
0.5 0.108278627324343
0.52 0.106191000295904
0.54 0.104117352689261
0.56 0.102116426724255
0.58 0.100558897323884
0.6 0.0999276580108095
0.62 0.100721708356506
0.64 0.103408919400747
0.66 0.10320552151548
0.68 0.102877813234522
0.7 0.102480093126877
0.72 0.102007284575605
0.74 0.101454010813827
0.76 0.100814704616928
0.78 0.100083359247484
0.8 0.0992541393859989
0.82 0.0983208864725305
0.84 0.0972771550200694
0.86 0.0961166598527385
0.88 0.0948330993131272
0.9 0.0934198374692778
0.92 0.0918707898645716
0.94 0.0901795201789338
0.96 0.0883401193002473
0.98 0.0863468762412966
1 0.0841945536966274
1.02 0.0818782132575502
1.04 0.0793935424051162
1.06 0.0767372383303399
1.08 0.0739064854608105
1.1 0.071184042409707
1.12 0.0701966539757843
1.14 0.072940757474672
1.16 0.0782174656633125
1.18 0.0814252908672651
1.2 0.0815824992959905
1.22 0.0817406433324408
1.24 0.0819019609694818
1.26 0.0820662996944185
1.28 0.0822338407516092
1.3 0.0824046915873246
1.32 0.0825787397112189
1.34 0.082756208166734
1.36 0.0829370475514466
1.38 0.0831212904586029
1.4 0.083309038122917
1.42 0.0835003953700885
1.44 0.0836953107243351
1.46 0.0838938796588498
1.48 0.0840961999250125
1.5 0.0843023126919995
1.52 0.0845121307125702
1.54 0.084725916495671
1.56 0.0849436175308903
1.58 0.0851653327633423
1.6 0.085391073415106
1.62 0.0856208382015105
1.64 0.085854723277745
1.66 0.0860928209446232
1.68 0.0863350750638856
1.7 0.0865815104787227
1.72 0.0868323248803542
1.74 0.0870875083933805
1.76 0.0873469157752802
1.78 0.0876108581093962
1.8 0.0878791345613992
1.82 0.0881518095278207
1.84 0.0884290429762324
1.86 0.0887106380450642
1.88 0.0889967289786188
1.9 0.0892873453399211
1.92 0.0895823586683168
1.94 0.0898818472168875
1.96 0.0901858099269015
1.98 0.0904941947118611
2 0.0908069338429067
2.02 0.0911239570910967
2.04 0.0914452698973761
2.06 0.0917708696046413
2.08 0.0921005120126984
2.1 0.092434137695632
2.12 0.0927718094910752
2.14 0.0931131622943341
2.16 0.0934580878502098
2.18 0.0938066503250873
2.2 0.0941583794131293
2.22 0.0945131641229701
2.24 0.0948708623305606
2.26 0.0952311562983765
2.28 0.0955936983111799
2.3 0.0959581876514576
2.32 0.0963242392339286
2.34 0.0966916338097056
2.36 0.0970597802560279
2.38 0.0974282579841351
2.4 0.0977965309857531
2.42 0.0981640118086845
2.44 0.0985300987054237
2.46 0.0988941449084987
2.48 0.0992553575940772
2.5 0.0996130275788667
2.52 0.0999661579686438
2.54 0.100313928803442
2.56 0.10065510372977
2.58 0.100988765608283
2.6 0.101313582781349
2.62 0.101628257471994
2.64 0.101931458419277
2.66 0.102221473730313
2.68 0.10249681063131
2.7 0.102755493032565
2.72 0.102995769086059
2.74 0.103215508518774
2.76 0.103412420359045
2.78 0.103584114510843
2.8 0.103727981491135
2.82 0.103841336242345
2.84 0.103921206717951
2.86 0.103964156948912
2.88 0.103969207057478
2.9 0.104166331458991
2.92 0.105054670710042
2.94 0.107141636429718
2.96 0.110933782083136
2.98 0.114461732383504
3 0.116065907739744
3.02 0.117528931638332
3.04 0.118921240887216
3.06 0.120246142450688
3.08 0.121506937172709
3.1 0.122706687953408
3.12 0.123848314734347
3.14 0.12493467452775
3.16 0.125968432872068
3.18 0.126952105346734
3.2 0.127888203040707
3.22 0.128779112877728
3.24 0.129626928137393
3.26 0.130433914403793
3.28 0.131201960671946
3.3 0.131933164553541
3.32 0.132629165561398
3.34 0.133291797165202
3.36 0.133922704320315
3.38 0.134523432966587
3.4 0.135095587922206
3.42 0.135640346814127
3.44 0.136159347077071
3.46 0.136653580062774
3.48 0.137124485194059
3.5 0.137573130284988
3.52 0.138000687699994
3.54 0.138408022988865
3.56 0.13879621504929
3.58 0.139166253284907
3.6 0.13951893075886
3.62 0.139855197401456
3.64 0.14017575772721
3.66 0.140481417073324
3.68 0.140772830510834
3.7 0.141050854792617
3.72 0.141315930981643
3.74 0.141568919305793
3.76 0.141810165569225
3.78 0.142040300224219
3.8 0.142259975520272
3.82 0.142469498507455
3.84 0.142669591709283
3.86 0.142860411511179
3.88 0.143042710174464
3.9 0.143216584610299
3.92 0.143382700423036
3.94 0.143541215466342
3.96 0.143692625564448
3.98 0.14383723107925
4 0.143975260466683


==> Timeconv_coarse_shear_VarBE_AugL_200_004530.txt <==
0 1.04717743955533e-15
0.02 0.0956219419016191
0.04 0.0969860179118272
0.06 0.0983387094959237
0.08 0.0993351671594396
0.1 0.0998608760324832
0.12 0.100358059148966
0.14 0.100837753332156
0.16 0.10129629703711
0.18 0.101729443367434
0.2 0.102132472735011
0.22 0.102500159157727
0.24 0.10282673571691
0.26 0.103105861757411
0.28 0.103330593138976
0.3 0.103493357121829
0.32 0.103585933778688
0.34 0.103599446153171
0.36 0.103524361745879
0.38 0.10335050810068
0.4 0.103067105766159
0.42 0.10266282176443
0.44 0.102133733330762
0.46 0.101488373014501
0.48 0.100742741063032
0.5 0.099919202550556
0.52 0.0990456410339412
0.54 0.098155607671782
0.56 0.0973597819258934
0.58 0.0972884989241146
0.6 0.0983098627171482
0.62 0.101740045092597
0.64 0.104561074318681
0.66 0.105737135099778
0.68 0.106667130496093
0.7 0.107417732453319
0.72 0.10800146357143
0.74 0.108430875520046
0.76 0.108697021037606
0.78 0.108811872283322
0.8 0.108815876847354
0.82 0.10872222112934
0.84 0.108551788054153
0.86 0.108311201032945
0.88 0.108007456395462
0.9 0.107645466121013
0.92 0.107230510561438
0.94 0.106771128136093
0.96 0.106276441025796
0.98 0.105755269999449
1 0.105216130837506
1.02 0.104667239552371
1.04 0.104116519817051
1.06 0.103571609291652
1.08 0.103039867449783
1.1 0.102528383497709
1.12 0.102043984575294
1.14 0.101593244115665
1.16 0.101182490255115
1.18 0.100817814244856
1.2 0.100505078752867
1.22 0.100249926070063
1.24 0.100020992860869
1.26 0.0992944954377075
1.28 0.0987383833546991
1.3 0.098163576186834
1.32 0.0975877540625043
1.34 0.0970100485956018
1.36 0.0964312250569987
1.38 0.0958702033105499
1.4 0.0953386286125968
1.42 0.0948531931030485
1.44 0.0944157980640482
1.46 0.0939372435228425
1.48 0.0934493892719961
1.5 0.0929671505643177
1.52 0.0924892152151009
1.54 0.0920160019065562
1.56 0.0915477321829925
1.58 0.0910846185578455
1.6 0.0906268484085205
1.62 0.0901745873734685
1.64 0.0897279807427767
1.66 0.0892871549305787
1.68 0.0888522188340567
1.7 0.08842326510486
1.72 0.0880003713370989
1.74 0.0875836011778573
1.76 0.0871730053647769
1.78 0.0867686226960823
1.8 0.0863704809370076
1.82 0.0859785976668899
1.84 0.0855929810709453
1.86 0.085213630679929
1.88 0.0848405380611649
1.9 0.0844736874643731
1.92 0.0841130566132949
1.94 0.083758616477408
1.96 0.083410333066718
1.98 0.0830681669839475
2 0.08273207416716
2.02 0.0824020063133725
2.04 0.0820779112674276
2.06 0.0817597333946787
2.08 0.0814474139272099
2.1 0.0811408912864794
2.12 0.0808401013838455
2.14 0.0805449779002705
2.16 0.0802554525465529
2.18 0.0799714553054657
2.2 0.0796929146566809
2.22 0.079419757785774
2.24 0.0791519107782864
2.26 0.078889298799662
2.28 0.0786318462622465
2.3 0.0783794769797963
2.32 0.0781321143105727
2.34 0.0778896812897335
2.36 0.0776521007515429
2.38 0.0774192954422395
2.4 0.0771911881240453
2.42 0.0769677016709649
2.44 0.0767487591568037
2.46 0.076534283936065
2.48 0.0763241997181256
2.5 0.0761184306349868
2.52 0.0759169013033594
2.54 0.0757195368810236
2.56 0.0755262631182296
2.58 0.0753370064043421
2.6 0.0751516938098263
2.62 0.0749702531242218
2.64 0.0747926128903511
2.66 0.0746187024346011
2.68 0.0744484518941764
2.7 0.0742817922409366
2.72 0.0741186553026338
2.74 0.0739589737809544
2.76 0.0738026812676623
2.78 0.0736497122578163
2.8 0.0735000021612801
2.82 0.0733534873118428
2.84 0.0732101049747711
2.86 0.0730697933524008
2.88 0.0729324915882524
2.9 0.0727981397697361
2.92 0.0726666789292098
2.94 0.0725380510441039
2.96 0.0724121990356494
2.98 0.0722890667666885
3 0.0721685990383504
3.02 0.0720507415859952
3.04 0.071935441074125
3.06 0.0718226450908279
3.08 0.0717123021411379
3.1 0.0716043616401966
3.12 0.071498773905459
3.14 0.0713954901486422
3.16 0.0712944624672018
3.18 0.0711956438350699
3.2 0.071098988093478
3.22 0.0710044499411026
3.24 0.0709119849240817
3.26 0.0708215494256422
3.28 0.0707331006556546
3.3 0.0706465966398333
3.32 0.0705619962088733
3.34 0.070479258987387
3.36 0.070398345382786
3.38 0.0703192165739028
3.4 0.0702418344997729
3.42 0.0701661618480412
3.44 0.0700921620439997
3.46 0.0700197992385612
3.48 0.0699490382971321
3.5 0.0698798447880735
3.52 0.0698121849712152
3.54 0.0697460257865419
3.56 0.0696813348427724
3.58 0.0696180804061337
3.6 0.0695562313890441
3.62 0.0694957573390968
3.64 0.0694366284276455
3.66 0.0693788154391795
3.68 0.0693222897602267
3.7 0.0692670233686571
3.72 0.0692129888229294
3.74 0.0691601592514454
3.76 0.0691085083421926
3.78 0.0690580103323632
3.8 0.0690086399980436
3.82 0.0689603726442331
3.84 0.0689131840946949
3.86 0.0688670506823924
3.88 0.0688219492395008
3.9 0.0687778570879415
3.92 0.068734752029846
3.94 0.0686926123383843
3.96 0.0686514167484902
3.98 0.0686111444477904
4 0.0685717750677988


==> Timeconv_coarse_shear_VarEXP_AugL_20000_004530.txt <==
0 1.04717743955533e-15
0.04 0.0967595832985321
0.08 0.098905033302581
0.12 0.0997917634337639
0.16 0.10066219267009
0.2 0.10141071223504
0.24 0.101988038356295
0.28 0.102408521191628
0.32 0.102723236602163
0.36 0.102710147768201
0.4 0.10237508966574
0.44 0.101620768424805
0.48 0.100377131121046
0.52 0.0987736541435651
0.56 0.0968029398234626
0.6 0.0956154670180865
0.64 0.101961518349097
0.68 0.103788914590984
0.72 0.105141744558621
0.76 0.105777516918137
0.8 0.106015555620563
0.84 0.106021037072358
0.88 0.105430698775263
0.92 0.104664874133512
0.96 0.10377870567569
1 0.102842348823519
1.04 0.102297743739697
1.08 0.101480088281068
1.12 0.100850410419396
1.16 0.100337020019895
1.2 0.0995804593413164
1.24 0.0985529319202994
1.28 0.0975808650466767
1.32 0.0965860774402776
1.36 0.0956098102807036
1.4 0.0946500825887586
1.44 0.0936923749111707
1.48 0.0928085611069091
1.52 0.0918661320539005
1.56 0.0910226969448069
1.6 0.090108434460238
1.64 0.0892332917325069
1.68 0.088545922540568
1.72 0.087729135701558
1.76 0.0868830218981527
1.8 0.0865047899804026
1.84 0.0856610917042105
1.88 0.0850808507324065
1.92 0.0843188110616513
1.96 0.083822123450957
2 0.0830822284138772
2.04 0.0826476203420187
2.08 0.0819189964109105
2.12 0.0815932096527016
2.16 0.0810474395515942
2.2 0.0804591534309157
2.24 0.08015287676354
2.28 0.0796210060144803
2.32 0.0792347116268575
2.36 0.0787815534514019
2.4 0.0783861333773687
2.44 0.078005163502722
2.48 0.0776386525987371
2.52 0.0772433892409775
2.56 0.0769430444411508
2.6 0.0766138574247884
2.64 0.0762025912053935
2.68 0.0759921724453716
2.72 0.0757458480799968
2.76 0.075410781365861
2.8 0.0751385506218171
2.84 0.0748725340873618
2.88 0.0746155839863353
2.92 0.0743674609216282
2.96 0.0741277170110228
3 0.0738959007320143
3.04 0.0736599656364828
3.08 0.0734546559826243
3.12 0.073245463597947
3.16 0.0730426275508635
3.2 0.07283603873247
3.24 0.0726538148335429
3.28 0.0723107023781605
3.32 0.0720582112831186
3.36 0.0721593420730157
3.4 0.0722462500039368
3.44 0.0717127732085787
3.48 0.0719262272405802
3.52 0.071408496562523
3.56 0.0713240723736989
3.6 0.0712757962090597
3.64 0.0712359088049818
3.68 0.0711810384577962
3.72 0.070800297889429
3.76 0.0703591043969669
3.8 0.070180456908963
3.84 0.0704162047163229
3.88 0.0702744885511037
3.92 0.0699203441822539
3.96 0.0697532434932812
4 0.0695746389509901


==> Timeconv_coarse_shear_VarEXP_AugL_2000_004530.txt <==
0 1.04717743955533e-15
0.002 0.0422000000000016
0.004 0.0706074770302716
0.006 0.0791089372069257
0.008 0.0867275173477131
0.01 0.0930468474136805
0.012 0.0949049741511013
0.014 0.0950861185509253
0.016 0.0952363392809853
0.018 0.0953597769339216
0.02 0.0954826423755543
0.022 0.0956048465670047
0.024 0.0957262690635009
0.026 0.0958471270157847
0.028 0.0959705471942085
0.03 0.0960931496657713
0.032 0.0962151551498703
0.034 0.0963335818744037
0.036 0.0964512296393338
0.038 0.0965741996622394
0.04 0.0966965426555917
0.042 0.0968132635660552
0.044 0.096929194116846
0.046 0.0970512065000564
0.048 0.0971725768458504
0.05 0.0972874518208857
0.052 0.0974015250244338
0.054 0.0975224698394054
0.056 0.0976427571107391
0.058 0.0977556414881455
0.06 0.0978677126884524
0.062 0.0979874765618723
0.064 0.0981065668834014
0.066 0.0982173119792443
0.068 0.098327232513312
0.07 0.0984456988311881
0.072 0.0985634750830746
0.074 0.0986719280098542
0.076 0.0987508522154191
0.078 0.0987947862527287
0.08 0.0988420306543531
0.082 0.0988890626100613
0.084 0.0989359734133588
0.086 0.0989827579430633
0.088 0.0990294138721295
0.09 0.0990759387656
0.092 0.0991223301659185
0.094 0.0991685855901441
0.096 0.0992147025299038
0.098 0.0992606784510555
0.1 0.099306510793556
0.102 0.0993521969711427
0.104 0.099397734371146
0.106 0.0994431203542502
0.108 0.0994883522542513
0.11 0.099533427377814
0.112 0.0995783430042226
0.114 0.0996230963851702
0.116 0.0996676847444693
0.118 0.0997121052778349
0.12 0.0997563551526502
0.122 0.0998004315076696
0.124 0.099844331452822
0.126 0.0998880520689089
0.128 0.0999315904073866
0.13 0.0999749434900971
0.132 0.100018108308996
0.134 0.100061081825924
0.136 0.100103860972311
0.138 0.100146442648927
0.14 0.100188823725646
0.142 0.100231001041132
0.144 0.10027297140258
0.146 0.100314731585504
0.148 0.100356278333367
0.15 0.100397608357399
0.152 0.100438718336256
0.154 0.1004796049158
0.156 0.100520264708768
0.158 0.100560694294537
0.16 0.100600890218807
0.162 0.100640848993338
0.164 0.100680567095665
0.166 0.100720040968825
0.168 0.100759267021006
0.17 0.100798241625356
0.172 0.100836961119608
0.174 0.100875421805836
0.176 0.100913619950138
0.178 0.100951551782338
0.18 0.100989213495739
0.182 0.101026601246734
0.184 0.101063711154579
0.186 0.101100539301087
0.188 0.101137081730287
0.19 0.101173334448126
0.192 0.101209293422238
0.194 0.101244954581498
0.196 0.101280313815871
0.198 0.101315366975956
0.2 0.101350109872786
0.202 0.101384538277471
0.204 0.101418647920888
0.206 0.101452434493346
0.208 0.101485893644307
0.21 0.101519020982048
0.212 0.101551812073361
0.214 0.101584262443207
0.216 0.101616367574398
0.218 0.101648122907321
0.22 0.101679523839548
0.222 0.10171056572558
0.224 0.101741243876461
0.226 0.101771553559496
0.228 0.101801489997907
0.23 0.101831048370523
0.232 0.101860223811423
0.234 0.101889011409636
0.236 0.101917406208803
0.238 0.101945403206847
0.24 0.101972997355635
0.242 0.10200018356067
0.244 0.102026956680727
0.246 0.10205331152756
0.248 0.102079242865533
0.25 0.102104745411329
0.252 0.102129813833559
0.254 0.102154442752523
0.256 0.102178626739745
0.258 0.102202360317798
0.26 0.102225637959826
0.262 0.102248454089304
0.264 0.102270803079667
0.266 0.102292679254008
0.268 0.1023140768847
0.27 0.102334990193098
0.272 0.102355413349224
0.274 0.102375340471379
0.276 0.102394765625875
0.278 0.102413682826675
0.28 0.102432086035048
0.282 0.102449969159303
0.284 0.102467326054378
0.286 0.102484150521584
0.288 0.102500436308264
0.29 0.102516177107429
0.292 0.102531366557515
0.294 0.102545998241966
0.296 0.102560065689003
0.298 0.102573562371266
0.3 0.102586481705479
0.302 0.102598817052184
0.304 0.102610561715407
0.306 0.102621708942324
0.308 0.102632251923007
0.31 0.102642183790079
0.312 0.102651497618409
0.314 0.102660186424853
0.316 0.102668243167904
0.318 0.102675660747435
0.32 0.102682432004413
0.322 0.102688549720564
0.324 0.102694006618153
0.326 0.102698795359643
0.328 0.102702908547454
0.33 0.102706338723691
0.332 0.102709078369847
0.334 0.102711119906558
0.336 0.102712455693333
0.338 0.102713078028312
0.34 0.102712979147982
0.342 0.10271215122697
0.344 0.102710586377749
0.346 0.102708276650447
0.348 0.102705214032628
0.35 0.102701390448977
0.352 0.102696797761151
0.354 0.102691427767577
0.356 0.102685272203168
0.358 0.102678322739203
0.36 0.102670570983068
0.362 0.102662008478095
0.364 0.102652626703358
0.366 0.102642417073546
0.368 0.102631370938715
0.37 0.102619479584196
0.372 0.102606734230412
0.374 0.102593126032727
0.376 0.102578646081336
0.378 0.102563285401077
0.38 0.102547034951391
0.382 0.102529885626149
0.384 0.102511828253573
0.386 0.102492853596146
0.388 0.102472952350516
0.39 0.102452115147438
0.392 0.102430332551693
0.394 0.10240759506207
0.396 0.102383893111283
0.398 0.102359217065949
0.4 0.102333557226609
0.402 0.10230690382766
0.404 0.102279247037414
0.406 0.102250576958102
0.408 0.102220883528311
0.41 0.102189634666274
0.412 0.102157902298625
0.414 0.10212504830137
0.416 0.102091131416767
0.418 0.102056138552623
0.42 0.10202005944329
0.422 0.101982883713178
0.424 0.101944600928083
0.426 0.10190520059416
0.428 0.101864672158194
0.43 0.101823005007892
0.432 0.101780188472178
0.434 0.10173621182149
0.436 0.101691064268035
0.438 0.101644734966343
0.44 0.101597213013429
0.442 0.101548487449225
0.444 0.101498547256998
0.446 0.101447381363712
0.448 0.101394978640509
0.45 0.101341327903129
0.452 0.101286417912382
0.454 0.101230237374671
0.456 0.101172774942432
0.458 0.101114019214713
0.46 0.101053958737703
0.462 0.10099258200528
0.464 0.100929877459681
0.466 0.100865833491993
0.468 0.100800438442875
0.47 0.100733680603154
0.472 0.100665548214539
0.474 0.100595983963151
0.476 0.100525048974208
0.478 0.100452779220116
0.48 0.100379189709841
0.482 0.100304295975473
0.484 0.100228114044918
0.486 0.100150660446315
0.488 0.100071952211834
0.49 0.0999920068814678
0.492 0.099910842506629
0.494 0.0998284776536972
0.496 0.0997449314073978
0.498 0.0996602233741162
0.5 0.099574373685026
0.502 0.0994874029991331
0.504 0.0993993325061824
0.506 0.0993101839293943
0.508 0.0992199795280757
0.51 0.0991287421001204
0.512 0.0990364949842425
0.514 0.0989432620621925
0.516 0.098849067760718
0.518 0.0987539370533776
0.52 0.0986578954621626
0.522 0.0985609690590023
0.524 0.0984631844669898
0.526 0.0983645688615054
0.528 0.0982651499710702
0.53 0.0981649560780566
0.532 0.0980640160191634
0.534 0.0979623591856859
0.536 0.0978600155235471
0.538 0.0977570155331632
0.54 0.0976533902689882
0.542 0.0975491713389387
0.544 0.0974443909034594
0.546 0.0973390816744343
0.548 0.0972332769138094
0.55 0.0971270104319518
0.552 0.0970203165857565
0.554 0.096913230276508
0.556 0.0968057869474083
0.558 0.0966980225808941
0.56 0.096589973695611
0.562 0.0964816773431338
0.564 0.096373171104397
0.566 0.096264541322747
0.568 0.0961564460849759
0.57 0.0960496373445378
0.572 0.0959449850877881
0.574 0.0958433576612308
0.576 0.0957456237725984
0.578 0.0956526523930709
0.58 0.0955653126597963
0.582 0.095484473778268
0.584 0.0954110049244253
0.586 0.0953457751464809
0.588 0.0952896532665723
0.59 0.0952435077822079
0.592 0.0952082067674836
0.594 0.0951846177741988
0.596 0.0951736077327568
0.598 0.0951760428529952
0.6 0.0951927885248521
0.602 0.0952247092190001
0.604 0.0952728213807706
0.606 0.0953295471709416
0.608 0.095395893801567
0.61 0.095533078073635
0.612 0.0956818547426068
0.614 0.0958432281379912
0.616 0.0960182025893069
0.618 0.0962077824260682
0.62 0.0964129719777899
0.622 0.0967551031923995
0.624 0.0971147723225783
0.626 0.0974929779412974
0.628 0.0978240556768889
0.63 0.0982613262011091
0.632 0.0987201038767728
0.634 0.0992691376362334
0.636 0.0998416115704208
0.638 0.100438520104913
0.64 0.101143084151083
0.642 0.101662868012645
0.644 0.101910274381461
0.646 0.102165828625763
0.648 0.102370046136675
0.65 0.102475866513876
0.652 0.102575325924778
0.654 0.102672923475973
0.656 0.102768668702107
0.658 0.102862581049354
0.66 0.102954675678949
0.662 0.103044967726961
0.664 0.103133472297035
0.666 0.103220204459375
0.668 0.103305179249679
0.67 0.103388411668163
0.672 0.103469916678486
0.674 0.103549709206888
0.676 0.103627804141164
0.678 0.103704216329793
0.68 0.103778960581027
0.682 0.103852051662048
0.684 0.1039235042981
0.686 0.10399333317168
0.688 0.104061552921742
0.69 0.104128178142933
0.692 0.104193223384862
0.694 0.104256703151319
0.696 0.104318631899626
0.698 0.104379024039935
0.7 0.104437890284063
0.702 0.104495252284442
0.704 0.104551120615147
0.706 0.104605509493265
0.708 0.104658433084145
0.71 0.104709905501777
0.712 0.104759940808867
0.714 0.104808553016235
0.716 0.104855756082317
0.718 0.104901563912741
0.72 0.104945990359841
0.722 0.104989049222169
0.724 0.105030754244162
0.726 0.105071119115662
0.728 0.105110157471539
0.73 0.105147882891369
0.732 0.105184308899007
0.734 0.105219448962309
0.736 0.105253316492763
0.738 0.105285924845225
0.74 0.105317287317587
0.742 0.105347417150529
0.744 0.105376327527251
0.746 0.105404031573219
0.748 0.105430542355953
0.75 0.105455872884781
0.752 0.105480036110668
0.754 0.105503044925991
0.756 0.105524912164384
0.758 0.105545650600589
0.76 0.105565272950263
0.762 0.10558379186988
0.764 0.10560121995658
0.766 0.105617569748064
0.768 0.105632853722497
0.77 0.105647084298401
0.772 0.105660273834602
0.774 0.105672434630149
0.776 0.105683578924236
0.778 0.105693718896176
0.78 0.105702866665392
0.782 0.105711034291314
0.784 0.10571823377345
0.786 0.105724477051329
0.788 0.105729776004498
0.79 0.105734142452565
0.792 0.105737588155196
0.794 0.105740124812164
0.796 0.105741764063363
0.798 0.105742517488888
0.8 0.105742396609038
0.802 0.105741412884451
0.804 0.105739577716098
0.806 0.105736902445427
0.808 0.105733398354403
0.81 0.105729076665619
0.812 0.105723948542405
0.814 0.1057180250889
0.816 0.105711317350221
0.818 0.105703836312529
0.82 0.105695592903183
0.822 0.105686597990857
0.824 0.105676862385705
0.826 0.105666396839477
0.828 0.105655212045662
0.83 0.105643318639704
0.832 0.105630727199054
0.834 0.105617448243451
0.836 0.105603492235029
0.838 0.105588869578471
0.84 0.105573590621276
0.842 0.105557665653833
0.844 0.105541104909697
0.846 0.105523918565745
0.848 0.10550611674237
0.85 0.105487709503701
0.852 0.105468706857784
0.854 0.105449118756817
0.856 0.105428955097339
0.858 0.105408225720449
0.86 0.105386940412049
0.862 0.10536510890303
0.864 0.105342740869524
0.866 0.105319845933145
0.868 0.105296433661146
0.87 0.105272513566749
0.872 0.105248095109324
0.874 0.10522318769465
0.876 0.105197800675127
0.878 0.10517194335006
0.88 0.105145624965879
0.882 0.10511885471638
0.884 0.105091641743023
0.886 0.105063995135108
0.888 0.105035923930102
0.89 0.105007437113834
0.892 0.10497854362081
0.894 0.104949252334419
0.896 0.104919572087221
0.898 0.104889511661204
0.9 0.104859079788048
0.902 0.104828285149391
0.904 0.104797136377069
0.906 0.104765642053423
0.908 0.104733810711556
0.91 0.104701650835551
0.912 0.104669170860801
0.914 0.104636379174284
0.916 0.104603284114759
0.918 0.104569893973115
0.92 0.104536216992595
0.922 0.104502261369101
0.924 0.10446803525144
0.926 0.104433546741608
0.928 0.104398803895039
0.93 0.104363814720944
0.932 0.104328587182531
0.934 0.104293129197247
0.936 0.104257448637133
0.938 0.104221553329064
0.94 0.104185451054988
0.942 0.104149149552251
0.944 0.104112656513824
0.946 0.104075979588636
0.948 0.104039126381777
0.95 0.104002104454832
0.952 0.103964921326107
0.954 0.103927584470921
0.956 0.103890101321906
0.958 0.10385247926922
0.96 0.103814725660869
0.962 0.103776847802936
0.964 0.103738852959882
0.966 0.103700748354818
0.968 0.103662541169746
0.97 0.103624238545842
0.972 0.103585847583736
0.974 0.103547375343736
0.976 0.103508828846173
0.978 0.103470215071573
0.98 0.103431540960991
0.982 0.10339281341623
0.984 0.103354039300136
0.986 0.103315225436845
0.988 0.103276378612045
0.99 0.103237505573246
0.992 0.103198613029998
0.994 0.103159707654219
0.996 0.103120796080386
0.998 0.103081884905842
1 0.103042980691
1.002 0.103003958340058
1.004 0.10296522878851
1.006 0.102926114638973
1.008 0.102886913902757
1.01 0.102848800835734
1.012 0.102810317891625
1.014 0.102771758293051
1.016 0.102732783591831
1.018 0.102693452469805
1.02 0.102654053443803
1.022 0.102617343175326
1.024 0.102580291818521
1.026 0.102543183289541
1.028 0.102502652991394
1.03 0.102461792238228
1.032 0.102420880397549
1.034 0.102388863000681
1.036 0.102356534864729
1.038 0.102324170968181
1.04 0.102276163083657
1.042 0.102227844436539
1.044 0.102201670183834
1.046 0.102175478346215
1.048 0.102127818832388
1.05 0.102079863220741
1.052 0.102054558546752
1.054 0.102029250326025
1.056 0.101982028830408
1.058 0.101934525364796
1.06 0.10191018298355
1.062 0.10188585095914
1.064 0.101839154122103
1.066 0.101792188907626
1.068 0.101768901379819
1.07 0.101745638053432
1.072 0.101699548129287
1.074 0.101653202756228
1.076 0.101631062246151
1.078 0.101608959718533
1.08 0.101563556832041
1.082 0.101517910921757
1.084 0.101497008451728
1.086 0.101476157612399
1.088 0.101431519021639
1.09 0.101386649328597
1.092 0.101367075293459
1.094 0.101347566416055
1.096 0.101303766492955
1.098 0.101259746884397
1.1 0.10124159117714
1.102 0.101223514045681
1.104 0.101180624245745
1.106 0.101137525670496
1.108 0.101120877816274
1.11 0.101104321859806
1.112 0.101062410680168
1.114 0.101020301125737
1.116 0.10100525042527
1.118 0.100990304862028
1.12 0.100949437786685
1.122 0.100908382223389
1.124 0.100895017309851
1.126 0.100881770754389
1.128 0.100842011291674
1.13 0.100802072609545
1.132 0.100790482708407
1.134 0.100779024404271
1.136 0.100740430935277
1.138 0.10070166694972
1.14 0.100691942648135
1.142 0.100682363187974
1.144 0.100644990555794
1.146 0.100607455534136
1.148 0.100599688172662
1.15 0.100592078922593
1.152 0.100555978283612
1.154 0.100519722794526
1.156 0.100514004709497
1.158 0.100508458053085
1.16 0.100473676702753
1.162 0.100438747440111
1.164 0.100435172230232
1.166 0.100412848364003
1.168 0.100362771828178
1.17 0.100312551952191
1.172 0.100264441411268
1.174 0.100216041670856
1.176 0.100166136305292
1.178 0.100116097600451
1.18 0.100067407432632
1.182 0.100018430043181
1.184 0.0999687292307112
1.186 0.0999189046469783
1.188 0.0998696523415602
1.19 0.0998201148516577
1.192 0.0997704797098108
1.194 0.099720994084414
1.196 0.0996711994394011
1.198 0.0996212803059991
1.2 0.0995718082441236
1.202 0.0995220862736436
1.204 0.09947254744402
1.206 0.0994228782736027
1.208 0.0993726708493899
1.21 0.0993222091819482
1.212 0.099273191163759
1.214 0.0992240571683445
1.216 0.099173134034491
1.218 0.0991219530334928
1.22 0.099073478347525
1.222 0.099024901083267
1.224 0.0989732809770414
1.226 0.0989213999835494
1.228 0.0988734903432187
1.23 0.098825490667548
1.232 0.0987731912128087
1.234 0.0987206283608857
1.236 0.0986679703209596
1.238 0.098623246893083
1.24 0.0985782866557004
1.242 0.0985228554083115
1.244 0.0984673177540659
1.246 0.0984229107859333
1.248 0.098378281585932
1.25 0.0983225135789791
1.252 0.0982666341973181
1.254 0.0982225401359421
1.256 0.0981782371114308
1.258 0.0981221694721996
1.26 0.0980659864642713
1.262 0.0980222018921106
1.264 0.0979782204640536
1.266 0.0979218885549636
1.268 0.0978654381245893
1.27 0.0978219599282031
1.272 0.0977782959516815
1.274 0.0977217332933336
1.276 0.0976650496866395
1.278 0.0976218751692901
1.28 0.0975785250308011
1.282 0.0975217632633591
1.284 0.0974648787446629
1.286 0.0974220057029781
1.288 0.0973789663836191
1.29 0.09732203462837
1.292 0.0972649788530368
1.294 0.0972224068660487
1.296 0.0971796772213686
1.298 0.0971226028591636
1.3 0.097065403665553
1.302 0.0970231320132007
1.304 0.096980710676007
1.306 0.0969235187736695
1.308 0.0968662016175236
1.31 0.0968242300619157
1.312 0.0967821162164195
1.314 0.0967248314051994
1.316 0.0966674212509812
1.318 0.0966257494809823
1.32 0.0965839422984621
1.322 0.0965265874236688
1.324 0.0964691073977361
1.326 0.0964277357038094
1.328 0.0963862350121158
1.33 0.0963288312025754
1.332 0.0962713026693245
1.334 0.096230231915784
1.336 0.0961890381652288
1.338 0.0961316049067109
1.34 0.0960740475478105
1.342 0.0960332791406351
1.344 0.0959923933662474
1.346 0.0959349485769627
1.348 0.0958773804719506
1.35 0.0958369163237708
1.352 0.0957963401053873
1.354 0.0957389002120538
1.356 0.095681337918843
1.358 0.0956411804126534
1.36 0.0956009158342576
1.362 0.0955434958475972
1.364 0.0954859544818727
1.366 0.095446106434285
1.368 0.0954061560435218
1.37 0.0953487696322089
1.372 0.0952912629448422
1.374 0.095251727569994
1.376 0.0952120943387296
1.378 0.0951547539012138
1.38 0.0950972943530101
1.382 0.0950580752274601
1.384 0.0950187625136867
1.386 0.0949614792473702
1.388 0.0949040780808982
1.39 0.0948651791102685
1.392 0.0948261906221712
1.394 0.0947689745894729
1.396 0.0947116418973945
1.398 0.0946730672847642
1.4 0.0946344070468668
1.402 0.0945772672382207
1.404 0.0945200120282643
1.406 0.094481766244821
1.408 0.0944434385665411
1.41 0.0943863829598479
1.412 0.0943292132160633
1.414 0.0942913009738994
1.416 0.0942533104206648
1.418 0.0941963449327257
1.42 0.0941392665668688
1.422 0.094101694959304
1.424 0.0940640484938482
1.426 0.0940071784555347
1.428 0.0939501967866817
1.43 0.0939129703979668
1.432 0.0938756724812879
1.434 0.0938189036512141
1.436 0.0937620244208352
1.438 0.0937052488754456
1.44 0.0936782533343383
1.442 0.0936510535735827
1.444 0.0936237532815762
1.446 0.0935382532481735
1.448 0.0934916815896703
1.45 0.0934450754769601
1.452 0.0933986352420361
1.454 0.0933520575313328
1.456 0.0933054436323351
1.458 0.0932596111942873
1.46 0.0932136482262435
1.462 0.093167654727242
1.464 0.0931211323448765
1.466 0.0930744720940438
1.468 0.093027772637021
1.47 0.0929831997020696
1.472 0.0929385099611598
1.474 0.0928938008980287
1.476 0.0928458254917195
1.478 0.0927976974613164
1.48 0.0927495128580122
1.482 0.0927090136799293
1.484 0.0926684397128759
1.486 0.0926278861416088
1.488 0.0925727598222291
1.49 0.0925174091441284
1.492 0.0924619273563442
1.494 0.0924064077053891
1.496 0.0923918886440257
1.498 0.0923773667137676
1.5 0.0923021583426643
1.502 0.092226805800533
1.504 0.0922121651072326
1.506 0.0921975210794105
1.508 0.092122920000608
1.51 0.0920481783089239
1.512 0.0920334796774903
1.514 0.0920187778541153
1.516 0.0919447280384794
1.518 0.091870540503449
1.52 0.091855843051055
1.522 0.0918411430913816
1.524 0.0917675917705645
1.526 0.0916939050218933
1.528 0.091679263740445
1.53 0.0916646211208559
1.532 0.0915915203253172
1.534 0.0915182858494593
1.536 0.0915037515498335
1.538 0.0914892175152174
1.54 0.091416520092186
1.542 0.0913436902370524
1.544 0.091329313263912
1.546 0.091314938554189
1.548 0.0912425988193995
1.55 0.0911701274427381
1.552 0.0911559557249182
1.554 0.0911417886265416
1.556 0.0910697627975617
1.558 0.0909976056963016
1.56 0.0909836850633841
1.562 0.0909697717309478
1.564 0.0908980176396674
1.566 0.0908261322576854
1.568 0.0908125067292928
1.57 0.0907988914792325
1.572 0.0907273683096945
1.574 0.0906557134715202
1.576 0.090642425521991
1.578 0.0906291511011292
1.58 0.0905578191504386
1.582 0.0904863548184726
1.584 0.090473445618905
1.586 0.0904605534499312
1.588 0.0903893739101173
1.59 0.0903180609632331
1.592 0.0903055706032046
1.594 0.0902931010093988
1.596 0.0902220357681173
1.598 0.0901508357995443
1.6 0.0901388034902611
1.602 0.0901267959013134
1.604 0.0900558073597875
1.606 0.0899846824924362
1.608 0.0899731467531749
1.61 0.0899616398939627
1.612 0.0898906908002525
1.614 0.0898196035177901
1.616 0.0898086023472417
1.618 0.0897976344112666
1.62 0.0897266877074529
1.622 0.089655600699493
1.624 0.0896451717334817
1.626 0.0896347805423872
1.628 0.0895637992242689
1.63 0.0894926752442749
1.632 0.0894828559012107
1.634 0.0894730790518936
1.636 0.0894020260398108
1.638 0.0893308277744094
1.64 0.0893216553898025
1.642 0.0893125303903403
1.644 0.0892413684100139
1.646 0.0891700583583357
1.648 0.0891615703094229
1.65 0.0891531347049782
1.652 0.0890818261773349
1.654 0.0890103665396916
1.656 0.0890026003611591
1.658 0.0889948918508511
1.66 0.0889233987897803
1.662 0.0888517513642658
1.664 0.0888447448562313
1.666 0.0888378014021231
1.668 0.0887660853192325
1.67 0.088694211405514
1.672 0.0886880027344511
1.674 0.0886818626633652
1.676 0.0886098844791326
1.678 0.0885377447886686
1.68 0.0885323725819927
1.682 0.0885270746809121
1.684 0.088454794641237
1.686 0.0883823492130719
1.688 0.0883778526484094
1.69 0.0883734362544496
1.692 0.0883008138521043
1.694 0.0882280219736136
1.696 0.0882244408630539
1.698 0.0882209459483945
1.7 0.0881479398487238
1.702 0.0880747599806291
1.704 0.0880721348507629
1.706 0.08803414752686
1.708 0.087996147347722
1.71 0.0879584869782123
1.712 0.0879207558533931
1.714 0.0878830137778935
1.716 0.0878455925465235
1.718 0.0878080995048608
1.72 0.0877705937623013
1.722 0.0877333230527124
1.724 0.0876959855902154
1.726 0.0876586398323395
1.728 0.0876216558557601
1.73 0.0875845977098835
1.732 0.0875475231418255
1.734 0.0875106326575801
1.736 0.0874736858881483
1.738 0.0874367400170097
1.74 0.0874001637080382
1.742 0.087363497541308
1.744 0.0873267978681168
1.746 0.0872904275113776
1.748 0.0872540382617361
1.75 0.0872176862087713
1.752 0.0871810515058775
1.754 0.0871442564998571
1.756 0.0871088718605647
1.758 0.0870735754200075
1.76 0.0870363823408051
1.762 0.086999025834411
1.764 0.0869647529918152
1.766 0.0869305730067349
1.768 0.0868927902680197
1.77 0.086854840829637
1.772 0.0868217092312464
1.774 0.086788675263758
1.776 0.0867502708680189
1.778 0.0867116963515567
1.78 0.0866797359891469
1.782 0.0866478781468596
1.784 0.086608819432303
1.786 0.0865695870271708
1.788 0.0865388285021871
1.79 0.0865081775040367
1.792 0.0864684310860088
1.794 0.0864285072580766
1.796 0.0863989818433474
1.798 0.0863695690815928
1.8 0.086329100797246
1.802 0.0862884512332427
1.804 0.0862601909314493
1.806 0.086232048530501
1.808 0.0861908233862552
1.81 0.0861494129408735
1.812 0.086122450540344
1.814 0.0860956114128099
1.816 0.0860535935340888
1.818 0.0860113861794342
1.82 0.0859857553076026
1.822 0.0859602532080161
1.824 0.0859174057910542
1.826 0.0858743645681918
1.828 0.0858500997430123
1.83 0.0858259693194956
1.832 0.085782254584691
1.834 0.0857383415567949
1.836 0.0857154782365984
1.838 0.085692755080963
1.84 0.0856481342276276
1.842 0.085603310434434
1.844 0.0855818850664114
1.846 0.0855605800016424
1.848 0.0855150393207465
1.85 0.0854692914363274
1.852 0.0854493139953046
1.854 0.0854161313784999
1.856 0.0853829411635502
1.858 0.0853497892597002
1.86 0.0853174110764372
1.862 0.0852848914477509
1.864 0.0852522753116911
1.866 0.085219607604904
1.868 0.0851869332628298
1.87 0.0851542972199115
1.872 0.0851217444097118
1.874 0.0850896068845644
1.876 0.0850573318293492
1.878 0.0850249630600275
1.88 0.0849925443912621
1.882 0.0849601196365211
1.884 0.0849277326082575
1.886 0.0848969216642568
1.888 0.0848661063806069
1.89 0.084835330164564
1.892 0.0848012078238064
1.894 0.0847669468773035
1.896 0.0847325896556411
1.898 0.0846981784879969
1.9 0.0846749267395531
1.902 0.084643282592032
1.904 0.0846116319929859
1.906 0.0845800170794582
1.908 0.0845490473530558
1.91 0.084517948337009
1.912 0.0844867612951734
1.914 0.0844555274901801
1.916 0.0844242881835788
1.918 0.0843930846359796
1.92 0.0843619581071891
1.922 0.084331574060109
1.924 0.0843010634849925
1.926 0.0842704666308052
1.928 0.0842398237452947
1.93 0.0842091750751099
1.932 0.0841785608659672
1.934 0.0841477889192823
1.936 0.0841170174246403
1.938 0.0840862862899249
1.94 0.0840561354683201
1.942 0.0840258477995548
1.944 0.0839962419869229
1.946 0.083966727969188
1.948 0.0839353498625833
1.95 0.0839038286223956
1.952 0.0838759103640319
1.954 0.0838480909466078
1.956 0.0838155024855696
1.958 0.0837827648016858
1.96 0.0837565168737426
1.962 0.0837303746385037
1.964 0.0836965866413672
1.966 0.0836626434893042
1.968 0.0836380546672487
1.97 0.0836135782340585
1.972 0.0835785957838773
1.974 0.0835434523679887
1.976 0.0835205168918502
1.978 0.0834977003797083
1.98 0.0834615233285115
1.982 0.083425179590099
1.984 0.083403896692495
1.986 0.0833827392440234
1.988 0.0833453626577857
1.99 0.0833078137234297
1.992 0.0832881872133737
1.994 0.0832686925754788
1.996 0.0832301071262251
1.998 0.083191343702819
2 0.083173381599696
2.002 0.0831555577547814
2.004 0.0831157500652761
2.006 0.0830757587873594
2.008 0.0830594729992449
2.01 0.0830433318411456
2.012 0.083002284787635
2.014 0.0829610485223696
2.016 0.0829464545642321
2.018 0.0829180727437255
2.02 0.0828896860225023
2.022 0.0828613288837486
2.024 0.0828339263668937
2.026 0.0828064195082468
2.028 0.0827788421137298
2.03 0.0827512279883031
2.032 0.0827236109360509
2.034 0.0826960247603379
2.036 0.0826685032638447
2.038 0.0826398023130878
2.04 0.082610993446925
2.042 0.0825821096525405
2.044 0.0825531839161477
2.046 0.0825242492230912
2.048 0.0824953385579767
2.05 0.0824664849047637
2.052 0.0824482385251674
2.054 0.0824299234261358
2.056 0.0824115720434562
2.058 0.082367384298328
2.06 0.0823401727019974
2.062 0.0823129574242438
2.064 0.082285770609054
2.066 0.08225940650149
2.068 0.0822329438205152
2.07 0.0822064140800391
2.072 0.0821798487930838
2.074 0.0821532794719094
2.076 0.0821267376280292
2.078 0.0821002547723366
2.08 0.0820731764692315
2.082 0.0820460068261421
2.084 0.0820187766483327
2.086 0.0819915167402694
2.088 0.0819642579056807
2.09 0.0819370309476557
2.092 0.0819098666687599
2.094 0.0818889395760918
2.096 0.0818678911060043
2.098 0.0818378656273714
2.1 0.081807930046448
2.102 0.0817850806694561
2.104 0.0817621021277528
2.106 0.0817343583157448
2.108 0.0817067124316568
2.11 0.0816820282892292
2.112 0.0816572077705336
2.114 0.0816316612701809
2.116 0.0816062201861738
2.118 0.0815797761723818
2.12 0.0815531890696963
2.122 0.0815297674915972
2.124 0.0815063872325913
2.126 0.0814783186720309
2.128 0.0814501012581131
2.13 0.0814286694225831
2.132 0.0814031525229543
2.134 0.0813776315917797
2.136 0.0813521351909389
2.138 0.0813278827636687
2.14 0.0813035448302716
2.142 0.081279149419952
2.144 0.0812547245611322
2.146 0.081230298281562
2.148 0.0812058986083702
2.15 0.0811815535681517
2.152 0.0811543114197708
2.154 0.0811269762923977
2.156 0.0810995755425894
2.158 0.0810721365261585
2.16 0.0810446865982621
2.162 0.0810172531134639
2.164 0.0809898634258066
2.166 0.0809826319574972
2.168 0.080975364875173
2.17 0.0809349522918741
2.172 0.0808945470598385
2.174 0.0808858348012715
2.176 0.0808770809148393
2.178 0.0808384630833124
2.18 0.0807998586369042
2.182 0.0807897850243076
2.184 0.0807796644641429
2.186 0.0807695232721616
2.188 0.0807192141109583
2.19 0.0806948391110203
2.192 0.0806704593990066
2.194 0.0806461009996787
2.196 0.0806236751677915
2.198 0.0806011735810245
2.2 0.0805786218051937
2.202 0.0805560454054131
2.204 0.080533469946226
2.206 0.0805109209915999
2.208 0.0804884241049972
2.21 0.0804597709004458
2.212 0.0804310206892981
2.214 0.0804131292291752
2.216 0.0803953040253504
2.218 0.080366972811338
2.22 0.0803385472142485
2.222 0.0803100518235118
2.224 0.0802976224323499
2.226 0.080274851888096
2.228 0.0802520804337194
2.23 0.080229332677565
2.232 0.0802061977608945
2.234 0.0801829845388961
2.236 0.0801597171435319
2.238 0.0801364197061308
2.24 0.0801131163574463
2.242 0.080089831227708
2.244 0.080066588446711
2.246 0.0800476149676703
2.248 0.0800285892488314
2.25 0.0800095350108729
2.252 0.0799904759739062
2.254 0.0799714358574908
2.256 0.0799362990607233
2.258 0.0799011262139713
2.26 0.0798910419931311
2.262 0.0798809634574828
2.264 0.0798475172057649
2.266 0.0798140413803364
2.268 0.0798026804917707
2.27 0.0797913194731094
2.272 0.0797594215242907
2.274 0.0797274997169242
2.276 0.0797149933844468
2.278 0.0797024818289794
2.28 0.0796899879001091
2.282 0.0796505278051281
2.284 0.0796110082739074
2.286 0.0796060709488434
2.288 0.0796011633793716
2.29 0.0795639214459823
2.292 0.0795266285869903
2.294 0.0795199105955521
2.296 0.0795132145628909
2.298 0.079477983970657
2.3 0.079442709879991
2.302 0.0794344036767718
2.304 0.0794261126779807
2.306 0.0793927088360944
2.308 0.0793592679599159
2.31 0.0793495450833677
2.312 0.0793398315810153
2.314 0.079308089605048
2.316 0.079276316202497
2.318 0.0792653296702685
2.32 0.0792543475018284
2.322 0.0792241199563514
2.324 0.0791938658298979
2.326 0.079181752265095
2.328 0.0791696387816792
2.33 0.0791407936768602
2.332 0.0791119261579112
2.334 0.0790988076764559
2.336 0.0790856856410831
2.338 0.0790581046541343
2.34 0.0790305048148951
2.342 0.0790164907012471
2.344 0.0790024699742782
2.346 0.0789760468702539
2.348 0.0789496079358357
2.35 0.0789347961308613
2.352 0.0789199751662717
2.354 0.0788946143960167
2.356 0.0788692403348313
2.358 0.0788537187568986
2.36 0.078838185930932
2.362 0.0788138013859568
2.364 0.0787894056577875
2.366 0.0787732533760753
2.368 0.0787570881671617
2.37 0.0787336020738987
2.372 0.0787101065182881
2.374 0.078693394794751
2.376 0.0786766688312947
2.378 0.0786540113613507
2.38 0.078631345803003
2.382 0.07861413727695
2.384 0.0785969135252515
2.386 0.0785750223100376
2.388 0.0785531240688629
2.39 0.0785354768941564
2.392 0.0785178138042985
2.394 0.0784966301175526
2.396 0.0784754401839316
2.398 0.0784574078043376
2.4 0.0784393590878392
2.402 0.0784188292960603
2.404 0.0783982937803249
2.406 0.078379924889783
2.408 0.0783615394825916
2.41 0.0783416144214714
2.412 0.078321683926973
2.414 0.0783030230574528
2.416 0.0782843457109704
2.418 0.0782649801311196
2.42 0.07824560919706
2.422 0.0782266972411189
2.424 0.0782077690475414
2.426 0.0781889211216963
2.428 0.0781700677277633
2.43 0.0781509424032212
2.432 0.0781318012627645
2.434 0.0781134321474511
2.436 0.0780950572731193
2.438 0.078075753536519
2.44 0.0780564345730273
2.442 0.0780385080184944
2.444 0.0780205752509501
2.446 0.0780011256655872
2.448 0.0779816615965488
2.45 0.0779641435993744
2.452 0.077946618784358
2.454 0.0779270538480178
2.456 0.0779074753139788
2.458 0.077890333807627
2.46 0.0778731847383313
2.462 0.0778535331755598
2.464 0.0778338690339866
2.466 0.0778170736127215
2.468 0.0778002697522891
2.47 0.0777805587750531
2.472 0.0777608363622611
2.474 0.0777443580348069
2.476 0.0777278702687669
2.478 0.0777081258091964
2.48 0.0776883711743926
2.482 0.0776721821438468
2.484 0.0776559825588776
2.486 0.0776362294773285
2.488 0.0776164675916871
2.49 0.0776005410586146
2.492 0.0775846027446587
2.494 0.0775648650159882
2.496 0.0775451199598584
2.498 0.0775294299458991
2.5 0.0775137268188903
2.502 0.077494027699401
2.504 0.0774743228301561
2.506 0.0774588440197835
2.508 0.0774433506625617
2.51 0.0774237128399088
2.512 0.0774040709425548
2.514 0.0773887785408499
2.516 0.0773734700603132
2.518 0.07735391578835
2.52 0.0773343592110447
2.522 0.0773192288156273
2.524 0.0773040807139808
2.526 0.0772846319342751
2.528 0.0772651827104611
2.53 0.0772501901958869
2.532 0.0772351782544977
2.534 0.0772158567061767
2.536 0.0771965366649758
2.538 0.077181658078184
2.54 0.0771667582525195
2.542 0.0771475855717031
2.544 0.0771284164377825
2.546 0.0771136279032271
2.548 0.0770988162275468
2.55 0.0770798140377057
2.552 0.0770608175221223
2.554 0.0770460951554168
2.556 0.0770313476559833
2.558 0.0770125376503769
2.56 0.0769937355333789
2.562 0.0769790553624126
2.564 0.0769643479783101
2.566 0.0769457519952344
2.568 0.0769271662018522
2.57 0.0769125040946032
2.572 0.0768978126051334
2.574 0.0768794526971427
2.576 0.0768611053667431
2.578 0.0768464382739576
2.58 0.0768317395429157
2.582 0.076813635497924
2.584 0.0767955465020271
2.586 0.0767808507953566
2.588 0.0767661211061344
2.59 0.0767482960109508
2.592 0.0767304885253491
2.594 0.0767157388237417
2.596 0.0767009527044465
2.598 0.0766834299805356
2.6 0.0766659275162963
2.602 0.0766510980940077
2.604 0.0766362297273072
2.606 0.0766190331898042
2.608 0.0766018596526279
2.61 0.0765869243821528
2.612 0.0765719475480534
2.614 0.0765551014606763
2.616 0.0765382812059433
2.618 0.0765232135048174
2.62 0.0765081015272691
2.622 0.0764916306536711
2.624 0.0764751885380852
2.626 0.0764599613189763
2.628 0.0764446870157039
2.63 0.0764286166678374
2.632 0.0764125780978628
2.634 0.0763971637215117
2.636 0.076381560124081
2.638 0.0763660557326438
2.64 0.0763505862688679
2.642 0.0763348163628478
2.644 0.0763188565771851
2.646 0.0763039435088938
2.648 0.076289068598423
2.65 0.0762729155276904
2.652 0.076256572003648
2.654 0.0762422760090804
2.656 0.0762280214844672
2.658 0.076211457231445
2.66 0.0761947020376252
2.662 0.076181049283492
2.664 0.0761674413951094
2.666 0.0761504375280196
2.668 0.0761353446351966
2.67 0.0761202508517974
2.672 0.0761051691261536
2.674 0.0760901124063952
2.676 0.0760747408317627
2.678 0.0760592879043027
2.68 0.076044911405874
2.682 0.0760306006747275
2.684 0.0760146989561756
2.686 0.0759987154454215
2.688 0.075985085066491
2.69 0.0759715210451903
2.692 0.0759550832773662
2.694 0.0759385632605444
2.696 0.0759256829884838
2.698 0.0759128696797482
2.7 0.0758958899858605
2.702 0.0758788275691353
2.704 0.0758667014142622
2.706 0.0758546428435481
2.708 0.0758371153350757
2.71 0.0758195046131272
2.712 0.0758081366223858
2.714 0.0757968368515226
2.716 0.0757787556150832
2.718 0.0757605906579924
2.72 0.0757499849272228
2.722 0.0757394480668459
2.724 0.0757208071523417
2.726 0.0757020819936223
2.728 0.0756922426787926
2.73 0.0756824728994879
2.732 0.0756632663093545
2.734 0.0756439749351702
2.736 0.0756349062623986
2.738 0.0756259078049213
2.74 0.0756061294843099
2.742 0.0755862658236175
2.744 0.0755779720984878
2.746 0.0755697492829908
2.748 0.0755493931107802
2.75 0.0755289510263217
2.752 0.0755214366422817
2.754 0.0755139938768056
2.756 0.0754930536574948
2.758 0.0754720269376117
2.76 0.0754652963836338
2.762 0.0754586381718077
2.764 0.0754371076278519
2.766 0.0754154899788255
2.768 0.0754095478466504
2.77 0.0754036787949934
2.772 0.0753815515598139
2.774 0.0753593365988079
2.776 0.0753541875894981
2.778 0.0753491124139123
2.78 0.0753263820253867
2.782 0.0753035632739593
2.784 0.0752992122040748
2.786 0.0752949357361093
2.788 0.0752715956305344
2.79 0.0752481665085358
2.792 0.0752446183157848
2.794 0.0752411455082907
2.796 0.075217189014654
2.798 0.0751931428345274
2.8 0.075190402583215
2.802 0.0751877385158314
2.804 0.075163158850465
2.806 0.0751384888118064
2.808 0.0751365616979141
2.81 0.0751347115821415
2.812 0.0751095018435709
2.814 0.0750842010279973
2.816 0.0750830923839877
2.818 0.0750820615680526
2.82 0.0750562147322194
2.822 0.0750302760986188
2.824 0.0750299913980436
2.826 0.0750297853714763
2.828 0.0750032942870448
2.83 0.0749767106667602
2.832 0.0749772555287189
2.834 0.0749778799268297
2.836 0.074950737310652
2.838 0.0749235014030702
2.84 0.0749248815964397
2.842 0.0749263422045908
2.844 0.0748985406374446
2.846 0.0748706450055573
2.848 0.074872866453176
2.85 0.0748751692109536
2.852 0.0748467011332853
2.854 0.0748181381995617
2.856 0.0748212069821237
2.858 0.0748243579873007
2.86 0.0747952156951702
2.862 0.0747659777373852
2.864 0.0747699000974858
2.866 0.0747739056100135
2.868 0.0747440812509357
2.87 0.0747141603981079
2.872 0.0747189427441194
2.874 0.0747236197825284
2.876 0.0746932952817738
2.878 0.0746628738128738
2.88 0.0746683313679075
2.882 0.0746555895188193
2.884 0.0746428459278148
2.886 0.0746301103792672
2.888 0.0746173926574106
2.89 0.0746053033118342
2.892 0.0745931541435413
2.894 0.0745809546924197
2.896 0.0745681497703026
2.898 0.0745555632790692
2.9 0.0745429751706156
2.902 0.0745303950340049
2.904 0.0745178324582009
2.906 0.0745059535325706
2.908 0.0744940155782927
2.91 0.0744820279443253
2.912 0.0744693014686629
2.914 0.0744568833378167
2.916 0.0744444635899602
2.918 0.0744320516232788
2.92 0.074419656835826
2.922 0.074407940137082
2.924 0.0743961655527021
2.926 0.0743843422466639
2.928 0.0743717792515105
2.93 0.0743595277634069
2.932 0.0743472746606427
2.934 0.074335029155218
2.936 0.0743228004590075
2.938 0.0743112396790018
2.94 0.0742996221220351
2.942 0.0742879567715999
2.944 0.0742755616672527
2.946 0.0742634739253951
2.948 0.0742513845710213
2.95 0.0742393026344998
2.952 0.0742272371460817
2.954 0.0742151425006836
2.956 0.0742039282995859
2.958 0.0741926228057847
2.96 0.0741806258417225
2.962 0.0741686487156491
2.964 0.0741567792649847
2.966 0.0741448186014372
2.968 0.0741336330521592
2.97 0.0741224614104379
2.972 0.0741099440214452
2.974 0.0740973354916677
2.976 0.0740869527324155
2.978 0.0740765780192179
2.98 0.0740634198556321
2.982 0.0740501706155722
2.984 0.0740405822260205
2.986 0.0740309960887784
2.988 0.0740172041264607
2.99 0.0740033211440029
2.992 0.0739945189031115
2.994 0.0739829044675717
2.996 0.0739712884153393
2.998 0.0739596792578955
3 0.0739480855066322
3.002 0.0739365156728461
3.004 0.0739256914608467
3.006 0.0739147807584087
3.008 0.0739033001554264
3.01 0.0738918948131893
3.012 0.0738803850721558
3.014 0.073868788573008
3.016 0.0738581432118525
3.018 0.0738475734648356
3.02 0.0738353768443625
3.022 0.0738230931974783
3.024 0.0738132832093689
3.026 0.0738035491887184
3.028 0.0737906642238342
3.03 0.0737776919633182
3.032 0.0737687176445481
3.034 0.0737598196469477
3.036 0.073746244726564
3.038 0.0737325822398657
3.04 0.0737244440393575
3.042 0.073716296451273
3.044 0.0737021165395865
3.046 0.0736878491667576
3.048 0.0736804592877817
3.05 0.073673054486726
3.052 0.073658276586033
3.054 0.0736434113226707
3.056 0.0736367616106536
3.058 0.0736300915070024
3.06 0.0736147224533473
3.062 0.0735992661286915
3.064 0.0735933486058109
3.066 0.0735874052854696
3.068 0.0735714517529694
3.07 0.0735554110342394
3.072 0.073550217895152
3.074 0.073544993615479
3.076 0.0735284621202034
3.078 0.0735118435165253
3.08 0.0735073671244185
3.082 0.0734965562295914
3.084 0.0734857437287357
3.086 0.0734749372749978
3.088 0.0734641445214123
3.09 0.0734533731209512
3.092 0.0734433256341735
3.094 0.0734332002069131
3.096 0.0734224875880611
3.098 0.0734118424638717
3.1 0.0734011651510145
3.102 0.0733904096978274
3.104 0.0733804628174016
3.106 0.0733705837047111
3.108 0.0733592765178493
3.11 0.0733478909947652
3.112 0.0733387088356146
3.114 0.0733295947128881
3.116 0.0733176574475713
3.118 0.0733056416535042
3.12 0.0732972233989046
3.122 0.0732888734457087
3.124 0.0732763057181475
3.126 0.0732636592720323
3.128 0.073256004286351
3.13 0.0732484178639035
3.132 0.0732352191292315
3.134 0.0732219414883948
3.136 0.0732150492997184
3.138 0.0732082259334226
3.14 0.0731943955019268
3.142 0.0731804859784115
3.144 0.0731743562630537
3.146 0.0731682956270416
3.148 0.0731538326786642
3.15 0.0731392904537915
3.152 0.0731339230225324
3.154 0.0731286249257096
3.156 0.0731135285230192
3.158 0.0730983526603954
3.16 0.0730937474460421
3.162 0.0730892118196686
3.164 0.0730734809195035
3.166 0.073057670376726
3.168 0.0730538274230463
3.17 0.0730500543096405
3.172 0.0730336877734101
3.174 0.0730172414124777
3.176 0.0730141608642457
3.178 0.0730111504074745
3.18 0.0729941470106222
3.182 0.0729770636072989
3.184 0.0729747457013363
3.186 0.0729724981371292
3.188 0.0729548565774526
3.19 0.07293713482972
3.192 0.0729355798867697
3.194 0.0729340955351116
3.196 0.0729158144403638
3.198 0.0728974529760917
3.2 0.0728966613935386
3.202 0.0728958030940558
3.204 0.072877019187876
3.206 0.0728581550751808
3.208 0.0728579876076043
3.21 0.0728482253858149
3.212 0.0728384615966332
3.214 0.0728287028289197
3.216 0.072818955671454
3.218 0.0728092267129149
3.22 0.0728001727393131
3.222 0.0727910513789546
3.224 0.0727813550825313
3.226 0.072771716726825
3.228 0.0727621045539187
3.23 0.0727524248757246
3.232 0.0727434052849453
3.234 0.0727344438125224
3.236 0.0727242747774203
3.238 0.0727140381271455
3.24 0.0727056930264269
3.242 0.0726974062129148
3.244 0.0726866814596
3.246 0.0726758889890207
3.248 0.0726682163918779
3.25 0.072660602242823
3.252 0.0726493227090204
3.254 0.0726379753629161
3.256 0.0726309734858289
3.258 0.0726240302105345
3.26 0.0726121966522157
3.262 0.0726002951928763
3.264 0.0725939624322103
3.266 0.0725876884204052
3.268 0.0725753014336417
3.27 0.0725628464629177
3.272 0.0725571813740085
3.274 0.0725515751749788
3.276 0.072538635215416
3.278 0.0725256271942499
3.28 0.0725206284730068
3.282 0.0725156887770407
3.284 0.0725021961774032
3.286 0.072488635443411
3.288 0.0724843019095672
3.29 0.0724800275311722
3.292 0.0724659825168955
3.294 0.0724518693000648
3.296 0.072448199882348
3.298 0.0724445897453018
3.3 0.0724299924485958
3.302 0.0724153268854215
3.304 0.0724123206080315
3.306 0.0724093737318883
3.308 0.0723942242044319
3.31 0.0723790063506684
3.312 0.0723766623211591
3.314 0.0723743778089819
3.316 0.0723586760333718
3.318 0.0723429058754755
3.32 0.0723412232738655
3.322 0.0723396003013019
3.324 0.072323346201308
3.326 0.0723070236668599
3.328 0.0723060017356283
3.33 0.0723050395409517
3.332 0.0722882329909754
3.334 0.0722713579580384
3.336 0.072270995993051
3.338 0.0722706938679856
3.34 0.0722533347016331
3.342 0.0722359070075231
3.344 0.0722362043498204
3.346 0.0722365616312621
3.348 0.0722186496490912
3.35 0.0722006690979697
3.352 0.0722016251262328
3.354 0.0722026411887513
3.356 0.0721841761654316
3.358 0.0721656425356353
3.36 0.0721672566591693
3.362 0.0721689309078939
3.364 0.072149912598913
3.366 0.0721308256496205
3.368 0.0721330973018731
3.37 0.0721354291660631
3.372 0.0721158573137234
3.374 0.0720962167910143
3.376 0.0720991454237339
3.378 0.0721021343508051
3.38 0.072082008689982
3.382 0.0720618143326074
3.384 0.0720653994100794
3.386 0.0720690448599637
3.388 0.0720483651234236
3.39 0.0720276166681211
3.392 0.0720318576620594
3.394 0.0720361591019188
3.396 0.0720149250252804
3.398 0.0719936222118268
3.4 0.0719985185963853
3.402 0.0720034754957217
3.404 0.0719816868222917
3.406 0.0719598293982519
3.408 0.0719653806452107
3.41 0.0719709924710086
3.412 0.0719486489562277
3.414 0.0719262366815226
3.416 0.0719324422559616
3.418 0.0719241243538743
3.42 0.0719158049683523
3.422 0.0719074893260623
3.424 0.0718991826536061
3.426 0.0718908901775765
3.428 0.0718831835551545
3.43 0.0718754230674311
3.432 0.0718671425534538
3.434 0.0718589078127819
3.436 0.0718507382736425
3.438 0.0718425148421499
3.44 0.0718347929137748
3.442 0.0718271168286733
3.444 0.0718184871990574
3.446 0.0718098036635299
3.448 0.071802636852789
3.45 0.0717955159418931
3.452 0.0717864288194951
3.454 0.071777287790026
3.456 0.0717706728832708
3.458 0.0717641039206162
3.46 0.0717545616726216
3.462 0.0717449655278924
3.464 0.0717388995331998
3.466 0.0717328795154191
3.468 0.0717228843092124
3.47 0.0717128352273022
3.472 0.0717073153455441
3.474 0.0717018414627615
3.476 0.0716913952933582
3.478 0.071680895279305
3.48 0.0716759188779659
3.482 0.0716709884875614
3.484 0.0716600932021427
3.486 0.0716491441125548
3.488 0.071644708702545
3.49 0.0716403193059197
3.492 0.071628976625775
3.494 0.071617580190851
3.496 0.0716136834056592
3.498 0.071609832627156
3.5 0.0715980441673627
3.502 0.0715862020107621
3.504 0.0715828415876512
3.506 0.0715795271558001
3.508 0.0715672944429398
3.51 0.0715550080994887
3.512 0.0715521818626908
3.514 0.0715494015931964
3.516 0.0715367260813874
3.518 0.0715239970131579
3.52 0.0715217028584864
3.522 0.0715194546389423
3.524 0.0715063377242355
3.526 0.0714931673350845
3.528 0.0714914032162163
3.53 0.07148968499218
3.532 0.07147612802572
3.534 0.0714625176744562
3.536 0.071461281590262
3.538 0.0714600913525989
3.54 0.0714460956524301
3.542 0.0714320466647132
3.544 0.0714313366480682
3.546 0.0714306724217373
3.548 0.0714162392835664
3.55 0.0714017529626649
3.552 0.0714015670698403
3.554 0.0714014269031749
3.556 0.0713865576105622
3.558 0.0713716352476272
3.56 0.071371971548654
3.562 0.0713723535037306
3.564 0.0713570493370618
3.566 0.0713416922200402
3.568 0.0713425487899999
3.57 0.0713434509338723
3.572 0.0713277131787697
3.574 0.0713119226010185
3.576 0.0713132975117161
3.578 0.0713147179081111
3.58 0.0712985478634269
3.582 0.07128232513163
3.584 0.0712842164439934
3.586 0.0712861531455763
3.588 0.0712695521306443
3.59 0.0712528985720696
3.592 0.071255304329066
3.594 0.0712577553704089
3.596 0.0712407247317945
3.598 0.0712236417011318
3.6 0.071226559920995
3.602 0.0712295233117449
3.604 0.0712120644298429
3.606 0.0711945533158104
3.608 0.0711979819857386
3.61 0.0712014557043346
3.612 0.071183569999416
3.614 0.0711656322308357
3.616 0.0711695693008231
3.618 0.0711735512882397
3.62 0.0711552402264547
3.622 0.0711368772782432
3.624 0.0711413206553564
3.626 0.0711458088093967
3.628 0.0711270739082167
3.63 0.0711082873069048
3.632 0.0711132348497628
3.634 0.0711182270195294
3.636 0.071099069853204
3.638 0.0710798611823742
3.64 0.0710853106957362
3.642 0.0710908046761131
3.644 0.0710712268809839
3.646 0.0710515977866055
3.648 0.071057547016044
3.65 0.0710635405425474
3.652 0.071043543822094
3.654 0.0710234960175862
3.656 0.0710299426444803
3.658 0.0710364333879641
3.66 0.0710160195179201
3.662 0.0709955547893195
3.664 0.0710024964257154
3.666 0.0710094819874595
3.668 0.0709886528206019
3.67 0.070967773031307
3.672 0.0709752072150778
3.674 0.0709826851217699
3.676 0.0709614425929224
3.678 0.0709401496887779
3.68 0.0709480738785654
3.682 0.0709560415772845
3.684 0.0709343877081486
3.686 0.0709126837222833
3.688 0.0709210952926798
3.69 0.070929550146097
3.692 0.0709074870500508
3.694 0.0708853741076215
3.696 0.0708942703442364
3.698 0.0709032096255973
3.7 0.0708807395126273
3.702 0.070858219835876
3.704 0.0708675979304027
3.706 0.0708770188186204
3.708 0.0708541440001144
3.71 0.0708312199130679
3.712 0.0708410769584216
3.714 0.0708509765332034
3.716 0.0708276994268001
3.718 0.0708043733602503
3.72 0.0708147063455641
3.722 0.0708250815823433
3.724 0.0708014047170588
3.726 0.0707776792136003
3.728 0.0707884850191085
3.73 0.0707993327839452
3.732 0.0707752588049636
3.734 0.0707511365238608
3.736 0.0707624119160486
3.738 0.0707737289607322
3.74 0.0707492606346234
3.742 0.0707247443570203
3.744 0.0707364859831047
3.746 0.0707482689397342
3.748 0.0707234091595432
3.75 0.0706985017936096
3.752 0.0707107061766353
3.754 0.0707229515525205
3.756 0.0706977033430386
3.758 0.0706724079291712
3.76 0.0706850714624734
3.762 0.070697775634717
3.764 0.0706721421577317
3.766 0.0706464618739703
3.768 0.0706595808157812
3.77 0.070653151589239
3.772 0.0706467210958157
3.774 0.0706402929764477
3.776 0.0706338708719807
3.778 0.0706274584233262
3.78 0.0706210592712764
3.782 0.070615115361914
3.784 0.0706091149970098
3.786 0.0706027863495371
3.788 0.070596507901018
3.79 0.0705900180630829
3.792 0.0705834718406295
3.794 0.070577756163758
3.796 0.0705720906365667
3.798 0.0705650610243778
3.8 0.0705579751244687
3.802 0.0705528659427264
3.804 0.0705478068362418
3.806 0.0705402432321853
3.808 0.0705326234612045
3.81 0.0705281146949502
3.812 0.0705236559061215
3.814 0.0705155637295781
3.816 0.0705074155293628
3.818 0.0705035014394533
3.82 0.0704996372071815
3.822 0.0704910215667412
3.824 0.0704823500669736
3.826 0.0704790252054675
3.828 0.0704757500610787
3.83 0.0704666158011785
3.832 0.0704574258662385
3.834 0.0704546850321522
3.836 0.0704519937550102
3.838 0.0704423454975959
3.84 0.0704326417684388
3.842 0.0704304799683386
3.844 0.070428367546162
3.846 0.0704182097281168
3.848 0.07040799665982
3.85 0.070406409072325
3.852 0.0704048706656718
3.854 0.0703942075722783
3.856 0.0703834894676654
3.858 0.0703824714115905
3.86 0.0703815023217237
3.862 0.0703703381170368
3.864 0.0703591191571727
3.866 0.0703586660627658
3.868 0.0703582617028883
3.87 0.0703466004567587
3.872 0.0703348847281536
3.874 0.0703349921112552
3.876 0.0703351479804654
3.878 0.0703229936933374
3.88 0.0703107852127586
3.882 0.070311448651158
3.884 0.0703121603107823
3.886 0.0702995169359807
3.888 0.070286819672916
3.89 0.0702880347851047
3.892 0.0702892978373315
3.894 0.0702761693014592
3.896 0.0702629871985416
3.898 0.0702647496241456
3.9 0.070266559692353
3.902 0.0702529499138292
3.904 0.070239286905427
3.906 0.0702415922875322
3.908 0.0702439449985357
3.91 0.0702298579045627
3.912 0.0702157179339258
3.914 0.0702185619025934
3.916 0.0702214528701761
3.918 0.0702068924124865
3.92 0.0701922794474554
3.922 0.0701956576046257
3.924 0.0701990824142545
3.926 0.0701840525836791
3.928 0.0701689706313683
3.93 0.0701728785368811
3.932 0.0701768327317452
3.934 0.0701613375715281
3.936 0.0701457906916825
3.938 0.0701502238501849
3.94 0.0701547029180583
3.942 0.0701387465366043
3.944 0.0701227388543556
3.946 0.0701276927031009
3.948 0.070132692064091
3.95 0.0701162786466452
3.952 0.0700998143643298
3.954 0.0701052842616201
3.956 0.0701107992565237
3.958 0.0700939330765191
3.96 0.0700770164849364
3.962 0.070082997699208
3.964 0.0700890235786181
3.966 0.0700717090081034
3.968 0.0700543444971098
3.97 0.0700608321965718
3.972 0.0700673641104437
3.974 0.0700496056303325
3.976 0.070031797699102
3.978 0.0700387869417459
3.98 0.0700456375710579
3.982 0.0700276226722169
3.984 0.0700095590709817
3.986 0.0700168605951395
3.988 0.0700240200697215
3.99 0.0700057587994984
3.992 0.0699874495873097
3.994 0.0699950528980211
3.996 0.0700025107841063
3.998 0.0699840132206119
4 0.0699654684877699


==> Timeconv_coarse_shear_VarEXP_AugL_200_004530.txt <==
0 1.04717743955533e-15
0.02 0.0954499614451272
0.04 0.0964124280790259
0.06 0.0974488196388627
0.08 0.0982402668279794
0.1 0.0986668130200247
0.12 0.0991210615259594
0.14 0.0995583411346898
0.16 0.0999767948783599
0.18 0.100373153116679
0.2 0.10074383555796
0.22 0.101084885849973
0.24 0.101391939908795
0.26 0.101660190819027
0.28 0.101884354028706
0.3 0.10205863012662
0.32 0.102176668262923
0.34 0.102231530009081
0.36 0.102215654960448
0.38 0.102120829473122
0.4 0.101938160295214
0.42 0.101654056941562
0.44 0.101265881211712
0.46 0.100760903637849
0.48 0.100128185592682
0.5 0.0993678166293709
0.52 0.0985021841622356
0.54 0.0975517439501814
0.56 0.0965408618687462
0.58 0.0955582177005236
0.6 0.095221262260212
0.62 0.0965208149409761
0.64 0.101209795883229
0.66 0.1028064848359
0.68 0.103585672451923
0.7 0.104185542165792
0.72 0.104639561312453
0.74 0.104963566050338
0.76 0.105172433690116
0.78 0.105280095143242
0.8 0.105299558168854
0.82 0.105242942699868
0.84 0.105121524736912
0.86 0.104945785757202
0.88 0.104725465189498
0.9 0.104469614035096
0.92 0.104186648167705
0.94 0.103884400223807
0.96 0.10357016930728
0.98 0.103250767983778
1 0.102932566239881
1.02 0.102621532237769
1.04 0.102323269814369
1.06 0.10204305276166
1.08 0.101785855988714
1.1 0.101556383709017
1.12 0.101359094825744
1.14 0.101198225703416
1.16 0.101077810663846
1.18 0.100655924841902
1.2 0.100153050853628
1.22 0.0996489063574729
1.24 0.099142739090974
1.26 0.0986357171334736
1.28 0.0981289291286173
1.3 0.0976233452057281
1.32 0.097119826137815
1.34 0.0966191332967422
1.36 0.0961219383247439
1.38 0.0956288295325832
1.4 0.095140322650461
1.42 0.0946568657942074
1.44 0.0941788463859641
1.46 0.0937065970158319
1.48 0.0932404007782931
1.5 0.0927804961340273
1.52 0.0923270813370176
1.54 0.0918803184634632
1.56 0.0914403370767583
1.58 0.0910072375593242
1.6 0.0905810941406167
1.62 0.0901619586978734
1.64 0.0897498585402866
1.66 0.0893448065173041
1.68 0.088946797353105
1.7 0.0885558119024942
1.72 0.0881718158128931
1.74 0.0877947649174909
1.76 0.0874246045791849
1.78 0.0870612712810702
1.8 0.0867046937818121
1.82 0.086354794141468
1.84 0.0860114886474362
1.86 0.0856746886506538
1.88 0.0853443013193891
1.9 0.0850202303189285
1.92 0.0847023764230709
1.94 0.0843906380644919
1.96 0.0840849118288384
1.98 0.0837850928981968
2 0.0834910754484118
2.02 0.0832027530043699
2.04 0.0829200187573903
2.06 0.0826427658480172
2.08 0.082370887617461
2.1 0.0821042778306779
2.12 0.0818428308736652
2.14 0.0815864419273726
2.16 0.0813350071205239
2.18 0.0810884236631447
2.2 0.0808465899629681
2.22 0.0806094057258915
2.24 0.0803767720424401
2.26 0.0801485914613493
2.28 0.0799247680515723
2.3 0.0797052074538659
2.32 0.0794898169230234
2.34 0.0792785053615951
2.36 0.0790711833459495
2.38 0.0788677631457176
2.4 0.0786681587368308
2.42 0.0784722858093264
2.44 0.0782800617701548
2.46 0.0780914057415695
2.48 0.0779062385557693
2.5 0.077724482746045
2.52 0.077546062534807
2.54 0.0773709038190867
2.56 0.0771989341535201
2.58 0.0770300827314076
2.6 0.0768642803639368
2.62 0.0767014594578424
2.64 0.0765415539918225
2.66 0.0763844994916715
2.68 0.0762302330047556
2.7 0.0760786930733761
2.72 0.0759298197077675
2.74 0.0757835543585046
2.76 0.0756398398884645
2.78 0.0754986205446448
2.8 0.07535984192976
2.82 0.075223450973688
2.84 0.0750893959049895
2.86 0.0749576262224696
2.88 0.0748280926668457
2.9 0.0747007471925871
2.92 0.0745755429399692
2.94 0.0744524342073688
2.96 0.0743313764240341
2.98 0.0742123261229198
3 0.0740952409140345
3.02 0.0739800794582351
3.04 0.0738668014412605
3.06 0.0737553675483554
3.08 0.0736457394391647
3.1 0.0735378797233064
3.12 0.0734317519361553
3.14 0.0733273205152407
3.16 0.073224550777136
3.18 0.0731234088947462
3.2 0.0730238618750816
3.22 0.0729258775375956
3.24 0.0728294244929396
3.26 0.0727344721221414
3.28 0.0726409905564327
3.3 0.0725489506573935
3.32 0.0724583239975662
3.34 0.0723690828416286
3.36 0.0722812001281078
3.38 0.0721946494511835
3.4 0.0721094050433864
3.42 0.0720254417584292
3.44 0.0719427350546327
3.46 0.071861260978636
3.48 0.07178099614975
3.5 0.0717019177444584
3.52 0.0716240034815499
3.54 0.0715472316073745
3.56 0.0714715808819472
3.58 0.071397030564901
3.6 0.0713235604020987
3.62 0.0712511506126154
3.64 0.0711797818760334
3.66 0.0711094353200305
3.68 0.0710400925083745
3.7 0.0709717354291819
3.72 0.0709043464836416
3.74 0.0708379084748581
3.76 0.0707724045971249
3.78 0.0707078184255003
3.8 0.0706441339056216
3.82 0.0705813353438924
3.84 0.0705194073976834
3.86 0.0704583350663107
3.88 0.0703981036816799
3.9 0.0703386988996897
3.92 0.070280106691501
3.94 0.0702223133353441
3.96 0.0701653054083506
3.98 0.0701090697788175
4 0.0700535935983329


==> Timeconv_coarse_shear_VarExp_20000_000000.txt <==
0 -2.09442131098427e-22
0.02 0.146845143011515
0.04 0.146756361853881
0.06 0.146607803404626
0.08 0.146399027394918
0.1 0.14612964418673
0.12 0.145799323872519
0.14 0.145407804999064
0.16 0.144954902887983
0.18 0.144440517787469
0.2 0.143864641808165
0.22 0.143227363351871
0.24 0.142528870622418
0.26 0.141769453486216
0.28 0.14094950354934
0.3 0.140069512505204
0.32 0.13913006869356
0.34 0.138131851935184
0.36 0.137075626768234
0.38 0.135962234214098
0.4 0.134792604999693
0.42 0.133567680222441
0.44 0.132288465370431
0.46 0.130956002956424
0.48 0.129571355893814
0.5 0.128135595397624
0.52 0.126649787874368
0.54 0.125114982871336
0.56 0.123532201247606
0.58 0.121902424395482
0.6 0.120226584171611
0.62 0.118505553985314
0.64 0.116740141413014
0.66 0.114931083221032
0.68 0.113079045705505
0.7 0.111184642180031
0.72 0.109248528608122
0.74 0.107272021983938
0.76 0.105262435912643
0.78 0.103273790446037
0.8 0.101521925389814
0.82 0.100406821606398
0.84 0.100400529187458
0.86 0.101971888979539
0.88 0.103246543257795
0.9 0.103006277663422
0.92 0.102724653126812
0.94 0.102401701093753
0.96 0.102037438695327
0.98 0.101631862277687
1 0.101184947599237
1.02 0.100696646512039
1.04 0.100166884713317
1.06 0.0995955590268685
1.08 0.0989825350575625
1.1 0.0983276450609233
1.12 0.0976306857147702
1.14 0.0968914128487851
1.16 0.0961095617911481
1.18 0.0952848119440615
1.2 0.094416810001801
1.22 0.0935051641211283
1.24 0.0925494444379519
1.26 0.0915491840630153
1.28 0.0905038806389722
1.3 0.0894129984920424
1.32 0.0882759715031793
1.34 0.087092206859835
1.36 0.0858610898190013
1.38 0.0845819901167143
1.4 0.0832542708152146
1.42 0.0818773020118954
1.44 0.0804504857876424
1.46 0.0789733147500175
1.48 0.0774455701457216
1.5 0.0758684054711516
1.52 0.0742540388913414
1.54 0.0727000658388896
1.56 0.0715560012824998
1.58 0.0713678780574067
1.6 0.0726685770432977
1.62 0.0758669366151142
1.64 0.0810926217068747
1.66 0.0824146519574861
1.68 0.0835497900555093
1.7 0.0846650978938538
1.72 0.0857594010415254
1.74 0.0868315146829093
1.76 0.0878802508139525
1.78 0.0889044245929902
1.8 0.0899028603882953
1.82 0.0908743974070162
1.84 0.0918178952130495
1.86 0.0927322390376284
1.88 0.0936163448030903
1.9 0.0944691638824318
1.92 0.0952896875266061
1.94 0.0960769509037036
1.96 0.096830036710594
1.98 0.0975480804684195
2 0.0982302608529659
2.02 0.0988758277486349
2.04 0.0994840792925962
2.06 0.100054371730485
2.08 0.100586120011695
2.1 0.101078797471124
2.12 0.101531935112958
2.14 0.101945120361449
2.16 0.102317995976637
2.18 0.10265025729086
2.2 0.102941652410206
2.22 0.103191975308772
2.24 0.103401085992834
2.26 0.103568916264116
2.28 0.103695602315701
2.3 0.103782329792611
2.32 0.10383884468201
2.34 0.103936076938508
2.36 0.104325214481196
2.38 0.105429523797856
2.4 0.107729405528614
2.42 0.111686744018052
2.44 0.114558609702209
2.46 0.116372648823838
2.48 0.118137030201522
2.5 0.119851072554356
2.52 0.121514202676591
2.54 0.123125949764555
2.56 0.124685937088626
2.58 0.126193872546744
2.6 0.127649538338117
2.62 0.129052780534927
2.64 0.130403498249949
2.66 0.131701633060463
2.68 0.132947158031418
2.7 0.134140068017409
2.72 0.135280369545824
2.74 0.13636804111436
2.76 0.137403107183648
2.78 0.138385561107643
2.8 0.13931537231456
2.82 0.140192483674817
2.84 0.141016806194652
2.86 0.141788214625757
2.88 0.142506544011104
2.9 0.14317158721228
2.92 0.143783093470942
2.94 0.144340767938345
2.96 0.144844272293645
2.98 0.145293226364978
3 0.14568721043848
3.02 0.146025769378879
3.04 0.146308418155456
3.06 0.146534646097039
3.08 0.146703925852758
3.1 0.146815717972739
3.12 0.146869480524302
3.14 0.146864677622974
3.16 0.146800788345562
3.18 0.146677318625019
3.2 0.146493810202839
3.22 0.146249850754963
3.24 0.145945084913381
3.26 0.14557922063698
3.28 0.145152041136456
3.3 0.144663409300106
3.32 0.144113278414414
3.34 0.143501696050219
3.36 0.142828808298275
3.38 0.142094862336665
3.4 0.141300207266499
3.42 0.140445293182401
3.44 0.13953066848924
3.46 0.138556975429645
3.48 0.137524943986339
3.5 0.136435384241304
3.52 0.13528918947939
3.54 0.13408730162787
3.56 0.132830696289082
3.58 0.13152040354876
3.6 0.130157479511674
3.62 0.12874299320034
3.64 0.127278014648406
3.66 0.125763601906563
3.68 0.124200789264238
3.7 0.122590575885138
3.72 0.120933915538996
3.74 0.119231707098689
3.76 0.117484786494183
3.78 0.115693920519
3.8 0.113859804313911
3.82 0.111983069465625
3.84 0.110064328413026
3.86 0.108104451983119
3.88 0.106106672318444
3.9 0.104095263233914
3.92 0.102203937768853
3.94 0.100766550300028
3.96 0.100237351031989
3.98 0.101094597487014
4 0.103334562501844


==> Timeconv_coarse_shear_VarExp_20000_004530.txt <==
0 7.33720716635741e-16
0.02 0.095494775603539
0.04 0.0967203691126901
0.06 0.0979121932440476
0.08 0.0989061320125947
0.1 0.0993704027230958
0.12 0.0998199265870247
0.14 0.100251918509833
0.16 0.100663295035081
0.18 0.101050646738781
0.2 0.101410208879702
0.22 0.101737829794481
0.24 0.1020289384737
0.26 0.102278510629063
0.28 0.102481035151499
0.3 0.102630481320742
0.32 0.10272027031485
0.34 0.102743248293817
0.36 0.10269166441762
0.38 0.102557152876252
0.4 0.102330720709025
0.42 0.102002743676612
0.44 0.101562986825853
0.46 0.101001418200792
0.48 0.100316780463489
0.5 0.0995224048263237
0.52 0.09863864424573
0.54 0.0976910837517262
0.56 0.0967108215288115
0.58 0.0958976015058992
0.6 0.0959900635748139
0.62 0.0980234156885405
0.64 0.102573121479408
0.66 0.103565574902847
0.68 0.104375438418366
0.7 0.10501758113689
0.72 0.105506496587183
0.74 0.105856230806545
0.76 0.106080330571802
0.78 0.106191807419306
0.8 0.106203115397644
0.82 0.106126140186784
0.84 0.105972198004153
0.86 0.105752043018255
0.88 0.105475881660661
0.9 0.105153391783004
0.92 0.104793744725624
0.94 0.104405628970674
0.96 0.103997274824816
0.98 0.1035764784919
1 0.103150628090619
1.02 0.102726726942046
1.04 0.102311417984182
1.06 0.101911006788729
1.08 0.101531482744671
1.1 0.101178539647617
1.12 0.100857593169556
1.14 0.100573795503034
1.16 0.100332029144367
1.18 0.100116387003254
1.2 0.0996163184131009
1.22 0.0991132893304424
1.24 0.098608581467369
1.26 0.0981033411448046
1.28 0.0975985912684608
1.3 0.0970952423550326
1.32 0.096594102668841
1.34 0.0960958875277474
1.36 0.0956012278363721
1.38 0.0951106779020122
1.4 0.094624722586814
1.42 0.0941437838465196
1.44 0.0936682267039163
1.46 0.0931983647016871
1.48 0.0927344648769183
1.5 0.0922767522964392
1.52 0.0918254141892931
1.54 0.0913806037104896
1.56 0.0909424433669286
1.58 0.0905110281345947
1.6 0.0900864282934624
1.62 0.0896686920046385
1.64 0.0892578476520398
1.66 0.0888539059694954
1.68 0.0884568619717501
1.7 0.0880666967070008
1.72 0.087683378846581
1.74 0.0873068661261791
1.76 0.0869371066521025
1.78 0.0865740400842326
1.8 0.0862175987070695
1.82 0.0858677083985878
1.84 0.0855242895061901
1.86 0.0851872576382515
1.88 0.084856524378516
1.9 0.0845319979306988
1.92 0.0842135836993008
1.94 0.0839011848124601
1.96 0.0835947025923118
1.98 0.083294036977256
2 0.0829990869008996
2.02 0.0827097506312883
2.04 0.0824259260742091
2.06 0.0821475110439673
2.08 0.0818744035044006
2.1 0.0816065018023448
2.12 0.0813437050166905
2.14 0.0810859126825244
2.16 0.0808330252579246
2.18 0.0805849441988636
2.2 0.0803415720716032
2.22 0.0801028126506206
2.24 0.0798685710027367
2.26 0.0796387535591504
2.28 0.0794132681763066
2.3 0.0791920241867082
2.32 0.078974932441056
2.34 0.078761905341814
2.36 0.0785528568697565
2.38 0.0783477026038758
2.4 0.078146359735415
2.42 0.0779487470764257
2.44 0.0777547850638894
2.46 0.0775643957595559
2.48 0.0773775028455929
2.5 0.0771940316175674
2.52 0.0770139089739146
2.54 0.0768370634026862
2.56 0.0766634249666125
2.58 0.0764929252855078
2.6 0.0763254975173679
2.62 0.0761610763375674
2.64 0.0759995979166835
2.66 0.0758409998978056
2.68 0.0756852213720205
2.7 0.0755322028536922
2.72 0.0753818862549102
2.74 0.0752342148592223
2.76 0.075089133295228
2.78 0.0749465875098217
2.8 0.0748065247408437
2.82 0.0746688934901655
2.84 0.0745336434963763
2.86 0.0744007257074399
2.88 0.0742700922536376
2.9 0.0741416964203667
2.92 0.0740154926213111
2.94 0.0738914363718194
2.96 0.0737694842624232
2.98 0.0736495939327268
3 0.0735317240456702
3.02 0.0734158342619554
3.04 0.0733018852150356
3.06 0.0731898384864457
3.08 0.0730796565813571
3.1 0.0729713029049839
3.12 0.0728647417388582
3.14 0.0727599382183354
3.16 0.0726568583093603
3.18 0.0725554687876276
3.2 0.0724557372168516
3.22 0.072357631923775
3.24 0.0722611219815678
3.26 0.0721661771889365
3.28 0.0720727680507924
3.3 0.0719808657584298
3.32 0.0718904421709106
3.34 0.0718014697967002
3.36 0.0717139217759806
3.38 0.0716277718631554
3.4 0.071542994410049
3.42 0.0714595643495612
3.44 0.0713774571795046
3.46 0.0712966489475154
3.48 0.0712171162353829
3.5 0.0711388361445191
3.52 0.0710617862819775
3.54 0.0709859447467214
3.56 0.0709112901158249
3.58 0.070837801431686
3.6 0.0707654581888194
3.62 0.0706942403885363
3.64 0.0706241282694288
3.66 0.0705551026682618
3.68 0.0704871447606353
3.7 0.0704202361145661
3.72 0.0703543586906601
3.74 0.0702894948221223
3.76 0.0702256272376134
3.78 0.0701627390106465
3.8 0.0701008135648125
3.82 0.0700398346069751
3.84 0.0699797862324826
3.86 0.0699206528200514
3.88 0.0698624190670275
3.9 0.0698050699743517
3.92 0.0697485908499974
3.94 0.0696929672395915
3.96 0.0696381850481678
3.98 0.0695842304054827
4 0.069531089719205


==> Timeconv_coarse_shear_VarExp_2000_000000.txt <==
0 -2.09442131098427e-22
0.02 0.146920861726096
0.04 0.14675824753633
0.06 0.146429994351421
0.08 0.145923120804745
0.1 0.145240290936716
0.12 0.144390681900669
0.14 0.143385701060159
0.16 0.142237419978868
0.18 0.140958021947245
0.2 0.139559530048652
0.22 0.138053661898489
0.24 0.136451730057815
0.26 0.134764570741908
0.28 0.133002494820714
0.3 0.131175255403619
0.32 0.129292026465086
0.34 0.127361399979599
0.36 0.125391380982733
0.38 0.123389391191213
0.4 0.121365040522489
0.42 0.119322017450607
0.44 0.117263034538806
0.46 0.115196160259378
0.48 0.113126064520745
0.5 0.111056824258557
0.52 0.108991772677407
0.54 0.106932913428311
0.56 0.104878226411835
0.58 0.102839150928596
0.6 0.101057885289477
0.62 0.100005058564541
0.64 0.100179580868779
0.66 0.10207891159596
0.68 0.103275595381469
0.7 0.10300690562006
0.72 0.102681392745239
0.74 0.102293582030446
0.76 0.101837770972442
0.78 0.101308127534446
0.8 0.100698715068058
0.82 0.100003491591541
0.84 0.0992163067815729
0.86 0.0983309042993001
0.88 0.0973409326282976
0.9 0.0962399806645742
0.92 0.0950215895714514
0.94 0.0936793019074296
0.96 0.0922067109641023
0.98 0.0905975191714668
1 0.0888456056099752
1.02 0.0869451024446563
1.04 0.0848904801233352
1.06 0.0826766412967049
1.08 0.080299024825183
1.1 0.077753733104306
1.12 0.0750379833338701
1.14 0.0722326061268418
1.16 0.0703787806312178
1.18 0.0713494967190356
1.2 0.0759016426577077
1.22 0.0810101755420467
1.24 0.0814300406495448
1.26 0.0816312912276139
1.28 0.0818364349954261
1.3 0.0820455355185357
1.32 0.0822586564463691
1.34 0.0824758614205982
1.36 0.0826972139743777
1.38 0.0829227774212933
1.4 0.0831526147339089
1.42 0.0833867884101116
1.44 0.0836253603268935
1.46 0.0838683915803431
1.48 0.0841159423104363
1.5 0.0843680715096232
1.52 0.0846248368136957
1.54 0.0848862942733758
1.56 0.0851524981053136
1.58 0.0854235004200186
1.6 0.0856993509258235
1.62 0.0859800966055951
1.64 0.0862657813651027
1.66 0.08655644564942
1.68 0.0868521260256053
1.7 0.0871528547281048
1.72 0.0874586591639264
1.74 0.0877695613746303
1.76 0.0880855774493755
1.78 0.088406716887506
1.8 0.0887329819046956
1.82 0.0890643666774479
1.84 0.0894008565215706
1.86 0.0897424269978847
1.88 0.090089042938942
1.9 0.0904406573901222
1.92 0.0907972104568453
1.94 0.0911586280492577
1.96 0.0915248205162808
1.98 0.0918956811571198
2 0.0922710845991402
2.02 0.0926508850280345
2.04 0.0930349142742106
2.06 0.0934229796939143
2.08 0.0938148618849761
2.1 0.0942103121798267
2.12 0.0946090498910187
2.14 0.0950107593910199
2.16 0.0954150867204062
2.18 0.095821636060179
2.2 0.0962299657652382
2.22 0.0966395840300227
2.24 0.0970499440673846
2.26 0.0974604388260892
2.28 0.0978703951023961
2.3 0.0982790669659489
2.32 0.0986856313946495
2.34 0.0990891786391549
2.36 0.0994886924473589
2.38 0.0998830533374006
2.4 0.100271021215595
2.42 0.100651220878926
2.44 0.10102212479702
2.46 0.101382032372873
2.48 0.101729044663662
2.5 0.102061033454038
2.52 0.102375604073594
2.54 0.102670053780019
2.56 0.102941335120651
2.58 0.103186052390183
2.6 0.103400550839577
2.62 0.103581177354596
2.64 0.103724709610805
2.66 0.103828778097537
2.68 0.103892099748292
2.7 0.103917809811235
2.72 0.10401159456376
2.74 0.104566182996787
2.76 0.106080414185479
2.78 0.109058514764515
2.8 0.113723463689308
2.82 0.115343501094047
2.84 0.116879358832267
2.86 0.118341586476921
2.88 0.119733570597072
2.9 0.121058588895931
2.92 0.122318240827175
2.94 0.123536166335115
2.96 0.124712739305804
2.98 0.125856139229339
3 0.126972286473928
3.02 0.128064314930447
3.04 0.129139224338011
3.06 0.130196615412777
3.08 0.131232378253153
3.1 0.132244728267043
3.12 0.133232581471773
3.14 0.134198190204656
3.16 0.135133272153083
3.18 0.135882052269101
3.2 0.13643260866979
3.22 0.136957204766257
3.24 0.137457137981791
3.26 0.137933635065244
3.28 0.138387857196554
3.3 0.138820904424867
3.32 0.139233819580353
3.34 0.139627591690394
3.36 0.14000315950425
3.38 0.140361413127048
3.4 0.140703200135894
3.42 0.141029323173837
3.44 0.141340545746556
3.46 0.141637592843269
3.48 0.141921153406364
3.5 0.142191882928404
3.52 0.142450404834619
3.54 0.14269731481416
3.56 0.142933169180902
3.58 0.143158513220269
3.6 0.143373853151683
3.62 0.143579673573425
3.64 0.143776437749932
3.66 0.143964588519088
3.68 0.14414454567257
3.7 0.144316708548418
3.72 0.144481458964248
3.74 0.144639161174052
3.76 0.144790162811613
3.78 0.144934795802437
3.8 0.145073377142167
3.82 0.145206209643178
3.84 0.145333582577616
3.86 0.145455772224604
3.88 0.145573042149809
3.9 0.145685643531157
3.92 0.145793815287276
3.94 0.145897781848914
3.96 0.14599775607059
3.98 0.146093939439159
4 0.146186515395951


==> Timeconv_coarse_shear_VarExp_2000_004530.txt <==
0 7.33720716635741e-16
0.02 0.0954824323910364
0.04 0.0966938853102987
0.06 0.097871729577109
0.08 0.0988419862468535
0.1 0.0993064672547531
0.12 0.0997563128563491
0.14 0.100188782552577
0.16 0.100600849588118
0.18 0.100989172259675
0.2 0.101350066192087
0.22 0.101679475035444
0.24 0.101972939733999
0.26 0.102225566594362
0.28 0.102431994504338
0.3 0.102586361760791
0.32 0.102682273132429
0.34 0.102712767927221
0.36 0.10267029010879
0.38 0.102546613360806
0.4 0.10233250556886
0.42 0.10200957451594
0.44 0.101595413275781
0.46 0.101051458669656
0.48 0.100376219011202
0.5 0.0995723790636438
0.52 0.0986583228959318
0.54 0.0976577806055107
0.56 0.0965999313636652
0.58 0.0955871479636483
0.6 0.0952412472239242
0.62 0.0965645095078261
0.64 0.101294520120828
0.66 0.1029931299004
0.68 0.103816243678042
0.7 0.104473843826013
0.72 0.104980464844122
0.74 0.10535015347135
0.76 0.105596417497018
0.78 0.105732192179759
0.8 0.105769821406218
0.82 0.105721050955908
0.84 0.105597031523675
0.86 0.105408329422061
0.88 0.105164943143658
0.9 0.104876324219884
0.92 0.104551401076461
0.94 0.104198604792489
0.96 0.103825895939616
0.98 0.103440791825122
1 0.103050393558977
1.02 0.102661412594965
1.04 0.102280196380413
1.06 0.101912752981236
1.08 0.101564774020901
1.1 0.101241657311395
1.12 0.100948526446335
1.14 0.100690249186839
1.16 0.100471443310775
1.18 0.100075992857785
1.2 0.0995801013204097
1.22 0.0990811699268792
1.24 0.0985805136745545
1.26 0.0980793073131017
1.28 0.0975785978417847
1.3 0.0970793160166976
1.32 0.0965822869235634
1.34 0.0960882396783852
1.36 0.0955978163168058
1.38 0.095111579930791
1.4 0.0946300221084975
1.42 0.0941535697311721
1.44 0.0936825911771326
1.46 0.0932174019805713
1.48 0.0927582699896724
1.5 0.0923054200648689
1.52 0.0918590383566052
1.54 0.0914192761974038
1.56 0.0909862536416009
1.58 0.0905600626831685
1.6 0.0901407701792459
1.62 0.0897284205054437
1.64 0.0893230379663098
1.66 0.088924628982491
1.68 0.0885331840746538
1.7 0.088148679661968
1.72 0.0877710796919614
1.74 0.0874003371165549
1.76 0.0870363952285047
1.78 0.086679188870325
1.8 0.0863286455276953
1.82 0.0859846863172629
1.84 0.0856472268790098
1.86 0.0853161781812103
1.88 0.0849914472464839
1.9 0.0846729378056482
1.92 0.084360550886377
1.94 0.0840541853422663
1.96 0.0837537383280197
1.98 0.0834591057254618
2 0.0831701825251933
2.02 0.0828868631676354
2.04 0.0826090418474728
2.06 0.0823366127847204
2.08 0.0820694704656695
2.1 0.0818075098562868
2.12 0.0815506265908556
2.14 0.081298717138154
2.16 0.0810516789470648
2.18 0.0808094105739249
2.2 0.0805718117929805
2.22 0.0803387836918393
2.24 0.0801102287532978
2.26 0.0798860509246234
2.28 0.0796661556760393
2.3 0.0794504500488564
2.32 0.0792388426947446
2.34 0.0790312439068201
2.36 0.0788275656434505
2.38 0.0786277215454881
2.4 0.0784316269476247
2.42 0.0782391988844941
2.44 0.078050356092055
2.46 0.0778650190049258
2.48 0.0776831097498359
2.5 0.0775045521359333
2.52 0.077329271642002
2.54 0.0771571954014005
2.56 0.0769882521844532
2.58 0.0768223723791992
2.6 0.0766594879701448
2.62 0.0764995325157732
2.64 0.07634244112472
2.66 0.0761881504309052
2.68 0.0760365985678368
2.7 0.075887725142097
2.72 0.0757414712062785
2.74 0.0755977792316056
2.76 0.0754565930799138
2.78 0.0753178579757917
2.8 0.0751815204781963
2.82 0.0750475284522484
2.84 0.0749158310410403
2.86 0.0747863786372821
2.88 0.0746591228554307
2.9 0.0745340165037082
2.92 0.0744110135565536
2.94 0.0742900691273453
2.96 0.0741711394411478
2.98 0.0740541818082069
3 0.0739391545976341
3.02 0.073826017211313
3.04 0.0737147300585244
3.06 0.0736052545308177
3.08 0.0734975529772794
3.1 0.0733915886804211
3.12 0.0732873258324039
3.14 0.073184729511697
3.16 0.0730837656603739
3.18 0.0729844010617431
3.2 0.0728866033184497
3.22 0.0727903408311581
3.24 0.0726955827776193
3.26 0.0726022990922971
3.28 0.0725104604463064
3.3 0.0724200382281149
3.32 0.0723310045243386
3.34 0.0722433321012643
3.36 0.0721569943868343
3.38 0.07207196545285
3.4 0.0719882199978381
3.42 0.071905733330256
3.44 0.0718244813521905
3.46 0.0717444405433119
3.48 0.0716655879457828
3.5 0.0715879011482658
3.52 0.0715113582721305
3.54 0.071435937956715
3.56 0.0713616193454441
3.58 0.0712883820722855
3.6 0.0712162062485661
3.62 0.0711450724501481
3.64 0.0710749617048136
3.66 0.0710058554803707
3.68 0.0709377356725729
3.7 0.0708705845938439
3.72 0.0708043849619492
3.74 0.0707391198892245
3.76 0.070674772872032
3.78 0.0706113277804761
3.8 0.0705487688483355
3.82 0.0704870806635807
3.84 0.0704262481587235
3.86 0.0703662566018138
3.88 0.0703070915874864
3.9 0.0702487390282936
3.92 0.0701911851463304
3.94 0.0701344164650318
3.96 0.0700784198013633
3.98 0.0700231822579082
4 0.069968691215522


==> Timeconv_coarse_shear_VarExp_200_000000.txt <==
0 -2.09442131098427e-22
0.02 0.14689433646633
0.04 0.146614187082198
0.06 0.146112414054433
0.08 0.145417075788874
0.1 0.144543385806364
0.12 0.143505696883071
0.14 0.142318101855701
0.16 0.140994320445861
0.18 0.139547614789989
0.2 0.137990722337575
0.22 0.136335804379446
0.24 0.134594408515591
0.26 0.132777443892317
0.28 0.130895167245518
0.3 0.128957178469022
0.32 0.126972424288666
0.34 0.124949208556301
0.36 0.1228952080526
0.38 0.12081749299983
0.4 0.118722550026591
0.42 0.116616308857671
0.44 0.114504169877247
0.46 0.112391033159058
0.48 0.110281328112866
0.5 0.108179043690765
0.52 0.106087753304195
0.54 0.104010726712423
0.56 0.102011291707668
0.58 0.100467526511539
0.6 0.0998647271270155
0.62 0.100703480459887
0.64 0.10338813909724
0.66 0.103143902083772
0.68 0.102814573308093
0.7 0.102415450779803
0.72 0.101941192124539
0.74 0.10138637612048
0.76 0.100745366560112
0.78 0.100012325532772
0.8 0.0991812323573418
0.82 0.0982459079328667
0.84 0.0972000450824373
0.86 0.096037245470169
0.88 0.0947510636151289
0.9 0.0933350586112234
0.92 0.0917828538427365
0.94 0.0900882049554844
0.96 0.0882450764396
0.98 0.0862477266211406
1 0.0840908008912411
1.02 0.0817694328819239
1.04 0.07927935404074
1.06 0.0766170190201968
1.08 0.073779890726786
1.1 0.0710921893472646
1.12 0.0702268279690005
1.14 0.0730039921020206
1.16 0.0778056690626411
1.18 0.0810680862940845
1.2 0.0812155592926197
1.22 0.0813663524839238
1.24 0.081519797896637
1.26 0.0816762232222051
1.28 0.081835679823161
1.3 0.0819982193855696
1.32 0.0821638939744159
1.34 0.0823327559933769
1.36 0.0825048581394878
1.38 0.0826802533573737
1.4 0.0828589947883976
1.42 0.0830411357078063
1.44 0.0832267294613384
1.46 0.0834158293997311
1.48 0.0836084888005847
1.5 0.0838047607853629
1.52 0.0840046982545922
1.54 0.0842083536552023
1.56 0.0844157791481441
1.58 0.0846270262087326
1.6 0.0848421456410721
1.62 0.085061187412592
1.64 0.0852842005022763
1.66 0.0855112327368301
1.68 0.0857423306131123
1.7 0.085977539104661
1.72 0.086216901454817
1.74 0.0864604589490323
1.76 0.0867082506688146
1.78 0.0869603132155834
1.8 0.0872166804449082
1.82 0.087477383139193
1.84 0.0877424487662554
1.86 0.0880119009026512
1.88 0.0882857590120636
1.9 0.0885640379727576
1.92 0.088846747630797
1.94 0.0891338922909508
1.96 0.0894254701858554
1.98 0.0897214728960456
2 0.0900218847320832
2.02 0.0903266820575952
2.04 0.090635832558966
2.06 0.0909492944667069
2.08 0.0912670157086343
2.1 0.0915889329973676
2.12 0.0919149708479432
2.14 0.0922450405170557
2.16 0.0925790388612085
2.18 0.0929168471051797
2.2 0.0932583295159585
2.22 0.0936033319754656
2.24 0.0939516804420597
2.26 0.0943031792944396
2.28 0.0946576095502957
2.3 0.0950147269526541
2.32 0.0953742599119055
2.34 0.095735907285911
2.36 0.0960993360044966
2.38 0.096464178553966
2.4 0.096830030164864
2.42 0.0971964458647615
2.44 0.0975629374012177
2.46 0.097928969831677
2.48 0.0982939579101451
2.5 0.0986572622242883
2.52 0.0990181850674238
2.54 0.0993759660322325
2.56 0.0997297773148392
2.58 0.100078718712394
2.6 0.100421812304856
2.62 0.1007579968072
2.64 0.101086121567785
2.66 0.101404940270886
2.68 0.101713104215209
2.7 0.102009155217352
2.72 0.102291518218721
2.74 0.102558493449914
2.76 0.102808248222118
2.78 0.103038808280619
2.8 0.103248048685951
2.82 0.103433684110491
2.84 0.103593258224317
2.86 0.103724131439316
2.88 0.103823464779551
2.9 0.103888191851989
2.92 0.103914974233956
2.94 0.103953238559967
2.96 0.104383002261901
2.98 0.105709722670859
3 0.10843905389644
3.02 0.113072092729759
3.04 0.115081255492005
3.06 0.116597410384742
3.08 0.118030199158818
3.1 0.119393777148864
3.12 0.120691221734492
3.14 0.121925245877571
3.16 0.12309850875622
3.18 0.124214294671362
3.2 0.125277217673487
3.22 0.126272180279245
3.24 0.127326589069148
3.26 0.128363084300873
3.28 0.129378803564113
3.3 0.130371074062933
3.32 0.131337162465244
3.34 0.132274071191319
3.36 0.133497578470511
3.38 0.134113964244875
3.4 0.134687456227106
3.42 0.135227325991418
3.44 0.1357421429837
3.46 0.1362508574503
3.48 0.136757558320495
3.5 0.136564683485795
3.52 0.137278983959745
3.54 0.137920470411608
3.56 0.139525768259178
3.58 0.139834442513227
3.6 0.138977098005895
3.62 0.14077709179335
3.64 0.141027109695104
3.66 0.139856740389071
3.68 0.140264432419399
3.7 0.140552764762743
3.72 0.14274621967116
3.74 0.140936618987442
3.76 0.141265659218727
3.78 0.14149522401384
3.8 0.141646307023289
3.82 0.141721971459723
3.84 0.143034319232406
3.86 0.142104894957226
3.88 0.1420089166666
3.9 0.143249484050454
3.92 0.142117179876016
3.94 0.144119929887694
3.96 0.14186390377169
3.98 0.142988121415153
4 0.141666828977514


==> Timeconv_coarse_shear_VarExp_200_004530.txt <==
0 7.33720716635741e-16
0.02 0.0954499515255522
0.04 0.0964124231535082
0.06 0.097448811840145
0.08 0.0982402610753044
0.1 0.0986668089044644
0.12 0.0991210574681994
0.14 0.099870200727039
0.16 0.0996609522681635
0.18 0.100369496944917
0.2 0.100851770638122
0.22 0.101082214867397
0.24 0.101361836829696
0.26 0.101657494232672
0.28 0.101884772182241
0.3 0.1020574799736
0.32 0.10217368808706
0.34 0.102226297111383
0.36 0.102207701269479
0.38 0.102112428597223
0.4 0.101922471014238
0.42 0.101600786767625
0.44 0.101239637831621
0.46 0.100730643539649
0.48 0.100093273492474
0.5 0.099336013117958
0.52 0.0984810597770634
0.54 0.0975486472366045
0.56 0.0965635331797183
0.58 0.0956467492026053
0.6 0.09546133031607
0.62 0.0970130427384881
0.64 0.101929699088939
0.66 0.103011282856954
0.68 0.103771669598587
0.7 0.104361305775294
0.72 0.104804512170666
0.74 0.105117229503964
0.76 0.105314430329223
0.78 0.105410133558989
0.8 0.105417428817091
0.82 0.10534851285264
0.84 0.105214734407663
0.86 0.105026644485857
0.88 0.104794049573306
0.9 0.104526065893909
0.92 0.104231174391315
0.94 0.103917267296155
0.96 0.103591709732556
0.98 0.103261375436774
1 0.10293269638719
1.02 0.102611703481045
1.04 0.102304062955287
1.06 0.102015112118513
1.08 0.101749888683042
1.1 0.101513160746694
1.12 0.101309451189998
1.14 0.101143060411332
1.16 0.101018084403036
1.18 0.100691775028362
1.2 0.100184890337234
1.22 0.0996791753904904
1.24 0.0991715605178418
1.26 0.0986631506696589
1.28 0.098155027408793
1.3 0.0976481562340541
1.32 0.0971433938524835
1.34 0.0966414980204196
1.36 0.0961431366729381
1.38 0.0956488962896867
1.4 0.0951592895486311
1.42 0.0946747623148115
1.44 0.0941957000265725
1.46 0.0937224335208087
1.48 0.0932552443443736
1.5 0.0927943695909475
1.52 0.0923400063109
1.54 0.0918923155211324
1.56 0.0914514258523703
1.58 0.0910174382814469
1.6 0.0905904220655523
1.62 0.0901704316663891
1.64 0.0897574950138595
1.66 0.0893516229106129
1.68 0.0889528096290337
1.7 0.0885610347748994
1.72 0.0881762649705163
1.74 0.0877984553793128
1.76 0.0874275510865898
1.78 0.0870634883490434
1.8 0.0867061957249461
1.82 0.0863555950957663
1.84 0.0860116025892162
1.86 0.0856741294121983
1.88 0.0853430826025061
1.9 0.0850183657058976
1.92 0.0846998793859118
1.94 0.0843875219724087
1.96 0.0840811899542249
1.98 0.083780778878474
2 0.0834861814143188
2.02 0.0831972925103008
2.04 0.0829140046804705
2.06 0.0826362110254573
2.08 0.0823638048043278
2.1 0.0820966796990851
2.12 0.0818347300119538
2.14 0.0815778508395627
2.16 0.0813259382244563
2.18 0.0810788892895324
2.2 0.0808366023532538
2.22 0.0805989770306529
2.24 0.0803659143193336
2.26 0.0801373166732285
2.28 0.0799130880640668
2.3 0.0796931340334231
2.32 0.0794773617346583
2.34 0.0792656799668884
2.36 0.0790579992008514
2.38 0.0788542315985513
2.4 0.0786542910263653
2.42 0.0784580930625132
2.44 0.0782655550007962
2.46 0.0780765958482488
2.48 0.0778911363201933
2.5 0.0777090988314776
2.52 0.0775304074845574
2.54 0.077354988055617
2.56 0.0771827679752545
2.58 0.0770136763143129
2.6 0.0768476437586357
2.62 0.0766846025891965
2.64 0.0765244866572597
2.66 0.0763672313616258
2.68 0.0762127736210805
2.7 0.0760610518490378
2.72 0.0759120059262374
2.74 0.0757655771733816
2.76 0.0756217083230901
2.78 0.0754803434919306
2.8 0.0753414281519233
2.82 0.0752049091023146
2.84 0.0750707344407821
2.86 0.0749388535355542
2.88 0.0748092169967608
2.9 0.0746817766485525
2.92 0.0745564855011372
2.94 0.0744332977232389
2.96 0.0743121686147459
2.98 0.0741930545797499
3 0.0740759130999735
3.02 0.0739607027084496
3.04 0.0738473829638468
3.06 0.0737359144248898
3.08 0.0736262586255176
3.1 0.0735183780502925
3.12 0.0734122361104716
3.14 0.0733077971202245
3.16 0.0732050269207569
3.18 0.0731038896111037
3.2 0.0730043540505727
3.22 0.0729063872623417
3.24 0.0728099577465662
3.26 0.0727150347674355
3.28 0.0726215883396309
3.3 0.0725295892092144
3.32 0.0724390088344279
3.34 0.0723498193661404
3.36 0.0722619936320954
3.38 0.0721755051144721
3.4 0.0720903279362681
3.42 0.0720064368423692
3.44 0.0719238071840129
3.46 0.0718424149017469
3.48 0.0717622365095613
3.5 0.0716832490802795
3.52 0.0716054302301888
3.54 0.0715287581043131
3.56 0.0714532113625105
3.58 0.0713787691657937
3.6 0.071305411162436
3.62 0.0712331174751607
3.64 0.0711618686885309
3.66 0.0710916458364303
3.68 0.0710224303900414
3.7 0.0709542042462614
3.72 0.0708869497161956
3.74 0.0708206495141644
3.76 0.0707552867470009
3.78 0.0706908449034172
3.8 0.0706273078439893
3.82 0.0705646597912775
3.84 0.0705028853201585
3.86 0.0704419693487657
3.88 0.0703818971281468
3.9 0.0703226542359849
3.92 0.0702642265654625
3.94 0.070206600318252
3.96 0.0701497619962116
3.98 0.0700936983933753
4 0.0700383965884061


==> Timeconv_coarse_shear_VarExp_AugL_20000_000000.txt <==
0 3.98014818664909e-08
0.02 0.146845180234574
0.04 0.146756382277663
0.06 0.146607848079063
0.08 0.146399058760805
0.1 0.146129633557673
0.12 0.145799352190305
0.14 0.14540782145069
0.16 0.14495490493753
0.18 0.14444056223089
0.2 0.143864656537279
0.22 0.143227355732592
0.24 0.142528882761077
0.26 0.141769420193879
0.28 0.140949533823832
0.3 0.140069553189771
0.32 0.139130102950187
0.34 0.138131842599875
0.36 0.137075607129598
0.38 0.135962237494956
0.4 0.134792573388179
0.42 0.133567716051753
0.44 0.132288459311376
0.46 0.130955996709205
0.48 0.129571404939574
0.5 0.128135590534712
0.52 0.126649742535079
0.54 0.125114961501774
0.56 0.123532227864667
0.58 0.121902460352703
0.6 0.120226615498663
0.62 0.118505530304761
0.64 0.116740107497293
0.66 0.11493110745297
0.68 0.113079046351958
0.7 0.111184676221922
0.72 0.109248494240865
0.74 0.1072720096552
0.76 0.105262458383977
0.78 0.103273781324784
0.8 0.10152188550502
0.82 0.100406824139102
0.84 0.100400560893296
0.86 0.10197189874856
0.88 0.103246559311864
0.9 0.103006267813068
0.92 0.10272463157285
0.94 0.102401705416028
0.96 0.102037481493077
0.98 0.10163183179023
1 0.101184899032757
1.02 0.100696648539324
1.04 0.100166932196826
1.06 0.0995955348113292
1.08 0.0989825056663486
1.1 0.0983276306775599
1.12 0.0976306741390928
1.14 0.096891446203189
1.16 0.0961095491093541
1.18 0.095284845694556
1.2 0.0944167673378439
1.22 0.0935051773623473
1.24 0.0925494718402841
1.26 0.0915491702220184
1.28 0.0905039047853299
1.3 0.0894130174283648
1.32 0.0882759734740451
1.34 0.0870922437500128
1.36 0.0858611377600544
1.38 0.0845819773945219
1.4 0.0832543175082107
1.42 0.0818773227726936
1.44 0.0804504799315551
1.46 0.0789733009100671
1.48 0.0774456105859481
1.5 0.0758684316796782
1.52 0.074254019651313
1.54 0.0727000737755554
1.56 0.0715559947704418
1.58 0.0713678854503641
1.6 0.0726685766415901
1.62 0.0758669385947959
1.64 0.0810926316954361
1.66 0.0824146259499002
1.68 0.083549752522272
1.7 0.0846650953333399
1.72 0.085759382556938
1.74 0.0868315110021472
1.76 0.0878802923616581
1.78 0.0889043984793537
1.8 0.0899028550008527
1.82 0.09087442244712
1.84 0.0918179324163161
1.86 0.0927322099698235
1.88 0.0936162970440707
1.9 0.0944691445700978
1.92 0.0952897083577456
1.94 0.0960769544620009
1.96 0.0968300813485949
1.98 0.0975481211207228
2 0.0982302285686249
2.02 0.098875815533886
2.04 0.0994840764464634
2.06 0.100054415276802
2.08 0.100586158660037
2.1 0.101078834424635
2.12 0.101531953676956
2.14 0.101945131368336
2.16 0.102318005066414
2.18 0.102650248783502
2.2 0.102941699060348
2.22 0.10319200704309
2.24 0.103401128850178
2.26 0.103568951045918
2.28 0.103695590226041
2.3 0.103782310233816
2.32 0.103838797544383
2.34 0.10393612103049
2.36 0.10432520312793
2.38 0.105429570367848
2.4 0.107729445865361
2.42 0.11168670929042
2.44 0.114558658302825
2.46 0.116372644507682
2.48 0.118137038064683
2.5 0.119851035790815
2.52 0.121514206681109
2.54 0.123125948115137
2.56 0.124685954714422
2.58 0.126193852181871
2.6 0.127649567366116
2.62 0.129052805862158
2.64 0.13040347748168
2.66 0.131701664961954
2.68 0.132947174402527
2.7 0.134140069277477
2.72 0.135280326164604
2.74 0.136368008483613
2.76 0.137403102128061
2.78 0.138385609374945
2.8 0.139315421083182
2.82 0.140192456829405
2.84 0.141016787913567
2.86 0.141788215434035
2.88 0.142506548412897
2.9 0.143171555912032
2.92 0.143783094557261
2.94 0.14434081345295
2.96 0.144844303918969
2.98 0.14529324458562
3 0.145687170338522
3.02 0.146025758254659
3.04 0.146308441725765
3.06 0.146534609295384
3.08 0.146703936156507
3.1 0.146815670284709
3.12 0.146869435754061
3.14 0.146864672536405
3.16 0.146800790646592
3.18 0.146677320460491
3.2 0.146493847467472
3.22 0.146249849681317
3.24 0.145945104536262
3.26 0.145579239284384
3.28 0.145151996574236
3.3 0.144663451417781
3.32 0.144113277810292
3.34 0.143501663354908
3.36 0.142828837887503
3.38 0.142094859514457
3.4 0.141300212889605
3.42 0.140445285009751
3.44 0.139530644275093
3.46 0.13855698089117
3.48 0.137524919110045
3.5 0.136435350817993
3.52 0.135289174546266
3.54 0.134087299551592
3.56 0.132830736942899
3.58 0.131520364544822
3.6 0.130157443359296
3.62 0.128742951524528
3.64 0.127277984077477
3.66 0.125763560115961
3.68 0.124200769411219
3.7 0.122590617913292
3.72 0.120933954646561
3.74 0.119231711905708
3.76 0.117484744719866
3.78 0.115693927821531
3.8 0.113859759031992
3.82 0.111983078629952
3.84 0.110064349483412
3.86 0.10810442173465
3.88 0.106106692616256
3.9 0.104095310442568
3.92 0.102203971080325
3.94 0.100766550604635
3.96 0.100237314384828
3.98 0.101094608586317
4 0.103334593050976


==> Timeconv_coarse_shear_VarExp_AugL_2000_000000.txt <==
0 -1.0147685508619e-08
0.02 0.146920871828359
0.04 0.146757761275175
0.06 0.146428673977633
0.08 0.145921023083738
0.1 0.145237413665508
0.12 0.144387047606703
0.14 0.143381446704635
0.16 0.14223252809871
0.18 0.140952683384672
0.2 0.139553765374944
0.22 0.138047570836714
0.24 0.1364453247457
0.26 0.134757923217146
0.28 0.132995692954742
0.3 0.131168433827897
0.32 0.129285106719281
0.34 0.127354527390491
0.36 0.12538462705927
0.38 0.123382752976977
0.4 0.121355835622179
0.42 0.119310075567491
0.44 0.117251357036588
0.46 0.115184692302846
0.48 0.113114921550333
0.5 0.111046048068811
0.52 0.108981266203308
0.54 0.106922780024299
0.56 0.104868461754329
0.58 0.102830084136165
0.6 0.101051348589187
0.62 0.100003190448264
0.64 0.100184274001353
0.66 0.10209188183727
0.68 0.103274755236154
0.7 0.103005903277727
0.72 0.102680210947885
0.74 0.102292186063693
0.76 0.101836204046398
0.78 0.101306301636127
0.8 0.100696661339583
0.82 0.100001170397062
0.84 0.0992137981488108
0.86 0.0983281197028638
0.88 0.0973378749572597
0.9 0.0962365419259406
0.92 0.0950178823969929
0.94 0.0936752589234198
0.96 0.092202299745529
0.98 0.0905927704349045
1 0.0888404400708587
1.02 0.0869394921017927
1.04 0.0848845104599934
1.06 0.0826702220481562
1.08 0.0802920814630968
1.1 0.0777463721565269
1.12 0.0750300862500178
1.14 0.0722251638690671
1.16 0.070376543254401
1.18 0.0713580618147736
1.2 0.0759173303608593
1.22 0.0810251373520851
1.24 0.0814307798036595
1.26 0.081632073708228
1.28 0.0818372180573369
1.3 0.082046340375304
1.32 0.0822594354942163
1.34 0.082476678275171
1.36 0.0826980923520528
1.38 0.0829236296565428
1.4 0.0831534965150827
1.42 0.0833876764341304
1.44 0.0836262602403161
1.46 0.0838693802217996
1.48 0.084116883159373
1.5 0.0843690499535204
1.52 0.0846258365130919
1.54 0.0848873319664959
1.56 0.085153567974573
1.58 0.0854246891814515
1.6 0.0857005535658725
1.62 0.0859813252482752
1.64 0.0862670515482797
1.66 0.0865577471797148
1.68 0.0868534901713441
1.7 0.0871542967290404
1.72 0.0874600947628737
1.74 0.0877710432220011
1.76 0.0880871645345461
1.78 0.0884083736333902
1.8 0.0887346431658699
1.82 0.0890660561493005
1.84 0.0894025991218118
1.86 0.0897442908110534
1.88 0.0900909407914106
1.9 0.0904426410586972
1.92 0.0907992530313859
1.94 0.0911607460429404
1.96 0.0915269627575662
1.98 0.0918978609608324
2 0.0922733678760938
2.02 0.0926532818301941
2.04 0.0930373169071493
2.06 0.0934254842852792
2.08 0.0938174678862673
2.1 0.0942129482271398
2.12 0.0946117295365256
2.14 0.0950135392250165
2.16 0.0954179514517992
2.18 0.0958245328839291
2.2 0.0962329296396748
2.22 0.0966425598692297
2.24 0.0970530261210713
2.26 0.0974634884649933
2.28 0.097873540867638
2.3 0.0982822130431032
2.32 0.0986888753349907
2.34 0.0990924243918361
2.36 0.0994919729803388
2.38 0.0998862972688895
2.4 0.10027427548466
2.42 0.100654427792875
2.44 0.101025236550446
2.46 0.101385137034924
2.48 0.101732011972163
2.5 0.102063984374959
2.52 0.10237833809144
2.54 0.102672693179334
2.56 0.102943735819064
2.58 0.103188230442384
2.6 0.103402458818387
2.62 0.103582811630447
2.64 0.10372604453263
2.66 0.103829699900205
2.68 0.103892661173942
2.7 0.1039180592374
2.72 0.10401423148476
2.74 0.104576164156933
2.76 0.106103259783027
2.78 0.109099829670148
2.8 0.113743657890694
2.82 0.115361090268906
2.84 0.116896396682325
2.86 0.118358137514754
2.88 0.119749554038021
2.9 0.121074039181514
2.92 0.122334684505085
2.94 0.123534689684156
2.96 0.124676732972743
2.98 0.125763801776367
3 0.126798516685104
3.02 0.127783321433718
3.04 0.128720770302728
3.06 0.129613211115544
3.08 0.130462709920875
3.1 0.131271599698012
3.12 0.132041596563541
3.14 0.132774946221099
3.16 0.133477620006052
3.18 0.134191034457652
3.2 0.134896584643601
3.22 0.135594229268943
3.24 0.13628337362365
3.26 0.136963224382491
3.28 0.137610654252208
3.3 0.138081059389871
3.32 0.138529165373001
3.34 0.138965330171881
3.36 0.139484603928588
3.38 0.140104375655796
3.4 0.140708348079025
3.42 0.141295068864604
3.44 0.141863020478899
3.46 0.1424105980817
3.48 0.142936163998157
3.5 0.143437999764497
3.52 0.143914162112156
3.54 0.144362650023235
3.56 0.144781467519368
3.58 0.145168452758691
3.6 0.145521139282822
3.62 0.145837199745817
3.64 0.14611409373971
3.66 0.146349096679659
3.68 0.14653962135254
3.7 0.146770097989216
3.72 0.146832771306782
3.74 0.146888985297631
3.76 0.146934556623538
3.78 0.146957596393764
3.8 0.146920900455473
3.82 0.146761623560803
3.84 0.146411421540171
3.86 0.146139398590746
3.88 0.145793912237973
3.9 0.145360973731288
3.92 0.144848392960856
3.94 0.14424069064703
3.96 0.143539771335294
3.98 0.142740215626147
4 0.141836768632371


==> Timeconv_coarse_shear_VarExp_AugL_200_000000.txt <==
0 -4.35571305708768e-09
0.02 0.14689598782728
0.04 0.1466164664216
0.06 0.146114041406986
0.08 0.145420634247263
0.1 0.144549580545562
0.12 0.14351503782591
0.14 0.142331141111611
0.16 0.141011598093863
0.18 0.139569354639369
0.2 0.138017285085349
0.22 0.136367432436682
0.24 0.1346312831172
0.26 0.132819608637484
0.28 0.130942689865656
0.3 0.12901009199037
0.32 0.127030594626184
0.34 0.125012596170354
0.36 0.122963786748097
0.38 0.120891015911898
0.4 0.118800908549874
0.42 0.116699262095825
0.44 0.114591635492491
0.46 0.112482744319368
0.48 0.110377071236993
0.5 0.108278589661901
0.52 0.106190996065288
0.54 0.104117291983928
0.56 0.102116376361117
0.58 0.100558920545358
0.6 0.0999276281019746
0.62 0.100721636448853
0.64 0.103408845294756
0.66 0.1032055057674
0.68 0.102877750533908
0.7 0.102480066328613
0.72 0.10200723452985
0.74 0.101454026961924
0.76 0.1008146009668
0.78 0.100083363162127
0.8 0.099254108085871
0.82 0.0983208041093181
0.84 0.0972771009932035
0.86 0.0961166605755133
0.88 0.0948329993657354
0.9 0.0934198437068661
0.92 0.0918707560727381
0.94 0.0901794302551678
0.96 0.0883400686335267
0.98 0.0863468831104216
1 0.0841945358326219
1.02 0.0818781095936033
1.04 0.0793935426702646
1.06 0.0767371821728884
1.08 0.0739064699975463
1.1 0.0711839527103124
1.12 0.0701965945144945
1.14 0.0729407158290708
1.16 0.0782174433309552
1.18 0.0814252860928426
1.2 0.081582393101723
1.22 0.0817406594524254
1.24 0.0819018406639749
1.26 0.0820662905470331
1.28 0.0822338664199165
1.3 0.0824046497934815
1.32 0.0825787049170669
1.34 0.0827560897648308
1.36 0.0829369772799554
1.38 0.0831211766846476
1.4 0.083308935520208
1.42 0.083500285548703
1.44 0.083695201981763
1.46 0.0838938152861215
1.48 0.0840961736496788
1.5 0.084302260556142
1.52 0.0845121557694811
1.54 0.0847258792751152
1.56 0.0849436559275204
1.58 0.0851652481206718
1.6 0.0853909752593053
1.62 0.0856207300007271
1.64 0.0858546392979266
1.66 0.0860927055999276
1.68 0.0863349810496943
1.7 0.0865815394412397
1.72 0.0868323309020055
1.74 0.0870873907091982
1.76 0.0873468934432575
1.78 0.0876108041405103
1.8 0.0878790398791997
1.82 0.0881518106576035
1.84 0.0884289600140649
1.86 0.0887105765362492
1.88 0.0889966814332265
1.9 0.0892873015413316
1.92 0.0895823171646042
1.94 0.0898817891234792
1.96 0.0901857307680495
1.98 0.0904941154692397
2 0.090806881393072
2.02 0.0911239088380138
2.04 0.0914453000652142
2.06 0.0917707616144695
2.08 0.0921004152147475
2.1 0.0924341013514201
2.12 0.0927717638026445
2.14 0.0931130664348337
2.16 0.0934580659153094
2.18 0.0938065749041706
2.2 0.0941582623915897
2.22 0.0945131897993704
2.24 0.094870831988451
2.26 0.0952310836678415
2.28 0.0955935875799723
2.3 0.0959581564447445
2.32 0.0963242371361944
2.34 0.0966915922553889
2.36 0.0970597361178839
2.38 0.097428209499019
2.4 0.0977964896774376
2.42 0.0981639318995382
2.44 0.0985300314390509
2.46 0.098894140250316
2.48 0.0992553450211602
2.5 0.0996129734429052
2.52 0.0999661437979908
2.54 0.10031382625271
2.56 0.10065512628337
2.58 0.100988684123082
2.6 0.101313551751367
2.62 0.101628238491675
2.64 0.101931422754166
2.66 0.102221495804872
2.68 0.102496744583996
2.7 0.102755485487748
2.72 0.102995798112299
2.74 0.103215454379785
2.76 0.103412353035461
2.78 0.10358405823559
2.8 0.103727999590208
2.82 0.103841331218514
2.84 0.103921157440942
2.86 0.103964081364316
2.88 0.103969223376582
2.9 0.104166316870952
2.92 0.105054633763606
2.94 0.107141540326751
2.96 0.110933689974148
2.98 0.114461653985001
3 0.116065885679935
3.02 0.117528811582576
3.04 0.118921111622993
3.06 0.120246140791671
3.08 0.121506857986063
3.1 0.122706625111751
3.12 0.123848315752037
3.14 0.124934597758802
3.16 0.125968382414311
3.18 0.126952007618543
3.2 0.127888185260093
3.22 0.12877904004634
3.24 0.129626854798535
3.26 0.130433813612355
3.28 0.131201940888165
3.3 0.131933052147104
3.32 0.132629132082992
3.34 0.133291776655343
3.36 0.133922613145439
3.38 0.134523447860431
3.4 0.135095478801816
3.42 0.135640356866807
3.44 0.136159265600329
3.46 0.136653618485328
3.48 0.137124469529342
3.5 0.137573142204873
3.52 0.138000556728479
3.54 0.138407949297052
3.56 0.138796183084163
3.58 0.139166206388781
3.6 0.139518875603861
3.62 0.139855085551174
3.64 0.140175711711347
3.66 0.140481368826675
3.68 0.14077283266448
3.7 0.141050801695613
3.72 0.141315912783531
3.74 0.14156886897734
3.76 0.141810102253856
3.78 0.142040303743032
3.8 0.1422599119335
3.82 0.142469529001398
3.84 0.142669532868536
3.86 0.142860442657039
3.88 0.143042593821495
3.9 0.143216543169508
3.92 0.143382652821132
3.94 0.143541169217976
3.96 0.143692562222349
3.98 0.143837103370789
4 0.14397519475879


==> Timeconv_coarse_shear_Var_20000_000000.txt <==
0 -4.88698305896329e-22
0.02 0.146845144034734
0.04 0.146756363746504
0.06 0.146607807221183
0.08 0.146399034318833
0.1 0.146129654885588
0.12 0.145799338476211
0.14 0.145407823570982
0.16 0.144954926060905
0.18 0.144440546778819
0.2 0.14386467786533
0.22 0.143227407778169
0.24 0.142528924781284
0.26 0.141769518785199
0.28 0.140949581451611
0.3 0.140069604521136
0.32 0.139130176371581
0.34 0.138131976862543
0.36 0.137075770568517
0.38 0.13596239854466
0.4 0.134792768804826
0.42 0.133567845719948
0.44 0.132288638564407
0.46 0.130956189449451
0.48 0.129571560886137
0.5 0.128135823216209
0.52 0.126650042139883
0.54 0.12511526655611
0.56 0.123532516916202
0.58 0.121902774280543
0.6 0.1202269702698
0.62 0.118505978141039
0.64 0.116740605371579
0.66 0.114931588662288
0.68 0.113079594263199
0.7 0.111185235348174
0.72 0.109249167802897
0.74 0.107272705914089
0.76 0.105263163867959
0.78 0.103274518376015
0.8 0.101522525663282
0.82 0.100407102982892
0.84 0.10040027352698
0.86 0.101970881408518
0.88 0.103246645042794
0.9 0.103006402867409
0.92 0.102724802543282
0.94 0.102401877488468
0.96 0.102037643020114
0.98 0.101632095790562
1 0.101185211487233
1.02 0.100696942134097
1.04 0.100167213404054
1.06 0.0995959220921695
1.08 0.0989829338156383
1.1 0.0983280809773315
1.12 0.0976311610187869
1.14 0.0968919349849305
1.16 0.0961101264227462
1.18 0.0952854206377954
1.2 0.0944174643352412
1.22 0.0935058656755026
1.24 0.0925501947808744
1.26 0.0915499847355367
1.28 0.0905047331329497
1.3 0.0894139042402995
1.32 0.0882769318774005
1.34 0.087093223157219
1.36 0.0858621633333606
1.38 0.0845831222102716
1.4 0.08325546307015
1.42 0.0818785564023257
1.44 0.0804518048806918
1.46 0.078974702092531
1.48 0.0774470305786941
1.5 0.0758699430185591
1.52 0.0742556308017188
1.54 0.0727015103672208
1.56 0.0715567879137485
1.58 0.0713674051964564
1.6 0.0726663552870059
1.62 0.0758626245361918
1.64 0.0810873215614465
1.66 0.0824135991451845
1.68 0.0835487723845086
1.7 0.0846641154675451
1.72 0.0857584542255808
1.74 0.086830603980467
1.76 0.087879376758147
1.78 0.0889035876997931
1.8 0.0899020610555744
1.82 0.0908736359147848
1.84 0.0918171717203443
1.86 0.0927315535658145
1.88 0.0936156972452268
1.9 0.0944685540144213
1.92 0.0952891150157161
1.94 0.096076415317881
1.96 0.0968295375250746
1.98 0.0975476149137661
2 0.0982298340626828
2.02 0.0988754369486926
2.04 0.0994837224904843
2.06 0.100054047530877
2.08 0.100585827259079
2.1 0.101078535085305
2.12 0.101531701994353
2.14 0.101944915424012
2.16 0.10231781775143
2.18 0.102650104550346
2.2 0.102941523000803
2.22 0.103191871510788
2.24 0.103401004112789
2.26 0.103568854471735
2.28 0.103695560204054
2.3 0.103782300387526
2.32 0.103838825247811
2.34 0.103936012370344
2.36 0.104324984390496
2.38 0.105428982632748
2.4 0.107728417195462
2.42 0.11168522012698
2.44 0.114558106218983
2.46 0.116372187073597
2.48 0.118136608568539
2.5 0.11985068931911
2.52 0.121513856004891
2.54 0.123125637653529
2.56 0.12468565733726
2.58 0.126193622620211
2.6 0.127649315318197
2.62 0.129052580895191
2.64 0.130403317729048
2.66 0.1317014664329
2.68 0.132946999387486
2.7 0.134139910617105
2.72 0.135280206122178
2.74 0.136367894765563
2.76 0.137402979795389
2.78 0.138385451075929
2.8 0.139315278088537
2.82 0.140192403755601
2.84 0.141016739135108
2.86 0.141788159026363
2.88 0.142506498522852
2.9 0.143171550543695
2.92 0.14378306436896
2.94 0.144340745200433
2.96 0.144844254762004
2.98 0.145293212947399
3 0.145687200514473
3.02 0.146025762815252
3.04 0.146308414539461
3.06 0.146534645435021
3.08 0.146703926954514
3.1 0.146815719758223
3.12 0.146869481985608
3.14 0.146864678186909
3.16 0.146800788784422
3.18 0.146677319912235
3.2 0.146493813462097
3.22 0.146249857143705
3.24 0.145945094352655
3.26 0.145579233626474
3.28 0.145152057463682
3.3 0.144663430280962
3.32 0.144113305291602
3.34 0.1435017301047
3.36 0.142828850868549
3.38 0.142094914814648
3.4 0.141300271096842
3.42 0.140445369865015
3.44 0.13953075956035
3.46 0.138557082467657
3.48 0.137525068608132
3.5 0.136435528099415
3.52 0.135289342149253
3.54 0.134087452878998
3.56 0.132830852198253
3.58 0.131520569965443
3.6 0.130157661676547
3.62 0.128743195922655
3.64 0.127278241850174
3.66 0.125763856844998
3.68 0.124201074647507
3.7 0.122590894092154
3.72 0.120934268659621
3.74 0.119232097048357
3.76 0.117485215060778
3.78 0.115694389413689
3.8 0.113860315206376
3.82 0.111983623396143
3.84 0.110064927908458
3.86 0.108105097666875
3.88 0.106107363042281
3.9 0.104095980477831
3.92 0.102204594116465
3.94 0.100766979569359
3.96 0.100237348635447
3.98 0.101093944403045
4 0.103334645303445


==> Timeconv_coarse_shear_Var_2000_000000.txt <==
0 -4.88698305896329e-22
0.02 0.146920886426709
0.04 0.146757733061811
0.06 0.146428699279746
0.08 0.14592100980104
0.1 0.145237395627384
0.12 0.144387064577748
0.14 0.143381432981855
0.16 0.142232577584695
0.18 0.140952677605367
0.2 0.139553757039588
0.22 0.138047533789264
0.24 0.136445318904715
0.26 0.134757946134348
0.28 0.132995723205608
0.3 0.131168399797211
0.32 0.129285148226199
0.34 0.127354554638082
0.36 0.125384618388294
0.38 0.123382757705766
0.4 0.121355819792867
0.42 0.119310093346796
0.44 0.117251320853485
0.46 0.115184706266167
0.48 0.113114908761833
0.5 0.111045999730765
0.52 0.108981305428916
0.54 0.106922817126047
0.56 0.104868479403226
0.58 0.102830109260954
0.6 0.101051380851903
0.62 0.100003178889738
0.64 0.100184254866592
0.66 0.102091864389605
0.68 0.103274773034362
0.7 0.103005914828237
0.72 0.102680222308683
0.74 0.102292218921048
0.76 0.101836201023788
0.78 0.101306336551924
0.8 0.100696689046505
0.82 0.100001216753552
0.84 0.0992137693074489
0.86 0.0983280913816778
0.88 0.0973378350125697
0.9 0.0962365814630039
0.92 0.0950178724208139
0.94 0.0936752503891714
0.96 0.092202308034967
0.98 0.0905927469157522
1 0.0888404457427331
1.02 0.0869395356753351
1.04 0.0848844861855014
1.06 0.0826701990262709
1.08 0.0802921123052703
1.1 0.0777463279893518
1.12 0.0750300675514732
1.14 0.0722251383496011
1.16 0.0703765739006219
1.18 0.0713580671674021
1.2 0.0759173302988927
1.22 0.0810251755740572
1.24 0.0814307802554789
1.26 0.0816320436263833
1.28 0.0818372014530917
1.3 0.0820463173342436
1.32 0.0822594549521961
1.34 0.082476677981404
1.36 0.0826980499872955
1.38 0.0829236343154391
1.4 0.0831534939696626
1.42 0.0833876914783864
1.44 0.0836262887483343
1.46 0.0838693469041854
1.48 0.0841169261132345
1.5 0.0843690853938135
1.52 0.0846258824058698
1.54 0.0848873732223888
1.56 0.0851536120799564
1.58 0.0854246511066225
1.6 0.0857005400252873
1.62 0.085981325830296
1.64 0.0862670524351703
1.66 0.0865577602887959
1.68 0.0868534859574967
1.7 0.0871542616700619
1.72 0.0874601148223287
1.74 0.0877710674381229
1.76 0.0880871355824076
1.78 0.0884083287228272
1.8 0.0887346490348744
1.82 0.0890660906458324
1.84 0.0894026388121283
1.86 0.0897442690240394
1.88 0.090090946031525
1.9 0.0904426227839802
1.92 0.0907992392761255
1.94 0.0911607212916053
1.96 0.0915269790349795
1.98 0.0918979056417825
2 0.0922733755553729
2.02 0.0926532427578632
2.04 0.0930373395301946
2.06 0.0934254724498987
2.08 0.09381742181513
2.1 0.0942129386700813
2.12 0.0946117420294245
2.14 0.0950135158826006
2.16 0.095417905913315
2.18 0.0958245159031261
2.2 0.0962329037818559
2.22 0.0966425772827494
2.24 0.0970529891518889
2.26 0.0974635318514597
2.28 0.0978735316845316
2.3 0.098282242251269
2.32 0.0986888371243743
2.34 0.099092401600666
2.36 0.0994919233436002
2.38 0.0998862816716598
2.4 0.100274235164926
2.42 0.100654407145901
2.44 0.101025268430469
2.46 0.101385116278656
2.48 0.101732049993881
2.5 0.102063938815412
2.52 0.102378384761785
2.54 0.102672681768578
2.56 0.102943777876597
2.58 0.103188272377745
2.6 0.103402507467614
2.62 0.103582828236262
2.64 0.103726015369664
2.66 0.103829707819599
2.68 0.103892633577964
2.7 0.103918100986172
2.72 0.104014219387435
2.74 0.104576213448051
2.76 0.106103296154388
2.78 0.10909984185471
2.8 0.113743674019098
2.82 0.115361133418237
2.84 0.116896418982787
2.86 0.118358089463384
2.88 0.119749531285294
2.9 0.121074021804557
2.92 0.122334720452972
2.94 0.12353466468661
2.96 0.124676768743246
2.98 0.125763824157747
3 0.126798501434626
3.02 0.1277833525067
3.04 0.128720813738141
3.06 0.129613209303775
3.08 0.130462754824523
3.1 0.13127156116885
3.12 0.132041638352553
3.14 0.132774899483253
3.16 0.133477637314088
3.18 0.13419101993108
3.2 0.134896557622886
3.22 0.135594187527842
3.24 0.136283330176999
3.26 0.136963190687719
3.28 0.137610700815001
3.3 0.138081096350505
3.32 0.138529167837574
3.34 0.138965298138121
3.36 0.139484575955863
3.38 0.140104420695236
3.4 0.140708393662591
3.42 0.141295092317937
3.44 0.141863027936937
3.46 0.142410622277548
3.48 0.142936203897909
3.5 0.14343800411687
3.52 0.143914153518755
3.54 0.144362678128338
3.56 0.144781495742776
3.58 0.145168412394594
3.6 0.145521119298841
3.62 0.145837190587216
3.64 0.146114082659701
3.66 0.146349138244448
3.68 0.146539604376121
3.7 0.146770052778066
3.72 0.146832739467729
3.74 0.146888971951801
3.76 0.14693458457952
3.78 0.146957561790788
3.8 0.146920866616503
3.82 0.146761596676064
3.84 0.146411444440806
3.86 0.146139437586575
3.88 0.145793919454347
3.9 0.145360985841443
3.92 0.144848427193161
3.94 0.144240661269008
3.96 0.143539774326157
3.98 0.142740258817751
4 0.141836778725149


==> Timeconv_coarse_shear_Var_200_000000.txt <==
0 0
0.02 0.146895978380601
0.04 0.146616416971562
0.06 0.146114007627099
0.08 0.145420642745766
0.1 0.144549561035243
0.12 0.143515064961688
0.14 0.142331179020482
0.16 0.141011550750099
0.18 0.139569369079477
0.2 0.138017298795662
0.22 0.136367431739778
0.24 0.134631249779401
0.26 0.132819601352456
0.28 0.130942688085032
0.3 0.129010060702712
0.32 0.127030622758234
0.34 0.125012640887388
0.36 0.122963760407805
0.38 0.120891025187022
0.4 0.118800900820422
0.42 0.116699300274679
0.44 0.114591611283641
0.46 0.112482724786083
0.48 0.110377064238121
0.5 0.108278615213551
0.52 0.106190957645251
0.54 0.104117336016071
0.56 0.102116394625408
0.58 0.100558871797446
0.6 0.09992763216688
0.62 0.10072165580687
0.64 0.103408845911734
0.66 0.103205511152765
0.68 0.10287773867881
0.7 0.10248003386445
0.72 0.10200725896388
0.74 0.101454003679853
0.76 0.100814642838173
0.78 0.100083351956102
0.8 0.0992541264746639
0.82 0.0983208063597661
0.84 0.0972771066286373
0.86 0.0961166543497908
0.88 0.0948330326347991
0.9 0.0934198320829038
0.92 0.0918707100538984
0.94 0.0901794580266656
0.96 0.0883400771512503
0.98 0.0863468619253693
1 0.0841944917510534
1.02 0.0818781300673465
1.04 0.0793935314295375
1.06 0.076737163267385
1.08 0.073906464009799
1.1 0.0711839733055204
1.12 0.0701965893350575
1.14 0.0729407374734295
1.16 0.0782174116486134
1.18 0.0814252445344222
1.2 0.0815824379582989
1.22 0.0817406243813002
1.24 0.0819018831061434
1.26 0.0820662684179854
1.28 0.0822338331556969
1.3 0.0824046304871626
1.32 0.0825787138651523
1.34 0.0827561369771437
1.36 0.0829369536900175
1.38 0.0831212179892005
1.4 0.0833089839119619
1.42 0.0835003054744248
1.44 0.0836952365915465
1.46 0.083893830989685
1.48 0.0840961421113136
1.5 0.0843022230108906
1.52 0.0845121262415209
1.54 0.0847259037315392
1.56 0.0849436066502434
1.58 0.0851652852618657
1.6 0.085390988767086
1.62 0.085620765130746
1.64 0.0858546608949967
1.66 0.0860927209766627
1.68 0.0863349884474342
1.7 0.0865815042957985
1.72 0.0868323071689978
1.74 0.0870874330937823
1.76 0.0873469151740122
1.78 0.0876107832634224
1.8 0.0878790636116824
1.82 0.0881517784815942
1.84 0.0884289457351075
1.86 0.0887105783860198
1.88 0.0889966841163585
1.9 0.0892872647540495
1.92 0.0895823157085501
1.94 0.0898818253615409
1.96 0.0901857744087235
1.98 0.0904941351496059
2 0.0908068707207433
2.02 0.0911239342684665
2.04 0.0914452680562652
2.06 0.0917708025020156
2.08 0.0921004551398214
2.1 0.0924341295006007
2.12 0.0927717139054324
2.14 0.0931130801654158
2.16 0.0934580821807704
2.18 0.0938065544321697
2.2 0.0941583103561461
2.22 0.0945131405967342
2.24 0.0948708111238891
2.26 0.0952310612100023
2.28 0.0955936012544243
2.3 0.0959581104454817
2.32 0.096324234249286
2.34 0.0966915817141091
2.36 0.0970597225781636
2.38 0.0974281841688103
2.4 0.0977964480801784
2.42 0.0981639466165498
2.44 0.0985300589879972
2.46 0.0988941072448988
2.48 0.099255351938084
2.5 0.0996129874911099
2.52 0.0999661372718633
2.54 0.100313848351172
2.56 0.100655085936557
2.58 0.100988727470918
2.6 0.101313556386249
2.62 0.101628255505296
2.64 0.101931400083915
2.66 0.102221450489721
2.68 0.102496744511523
2.7 0.102755489292918
2.72 0.102995752876239
2.74 0.103215455323887
2.76 0.103412359340489
2.78 0.103584060165984
2.8 0.103727974486095
2.82 0.103841326530742
2.84 0.103921127388126
2.86 0.103964127484793
2.88 0.103969187608674
2.9 0.104166312941894
2.92 0.105054652313322
2.94 0.107141558022639
2.96 0.110933729785235
2.98 0.114461655513623
3 0.116065865379521
3.02 0.117528851247809
3.04 0.118921147218236
3.06 0.120246093652594
3.08 0.121506900725056
3.1 0.122706645963423
3.12 0.123848275785201
3.14 0.124934608223663
3.16 0.125968336058479
3.18 0.126952030267215
3.2 0.127888143721116
3.22 0.128779015059915
3.24 0.129626872688696
3.26 0.130433838848186
3.28 0.131201933717866
3.3 0.131933079517186
3.32 0.132629104576409
3.34 0.133291747353324
3.36 0.133922660376791
3.38 0.134523414101392
3.4 0.135095500661463
3.42 0.135640337514934
3.44 0.136159270969994
3.46 0.136653579590111
3.48 0.137124477473904
3.5 0.137573117408379
3.52 0.13800059389514
3.54 0.138407946050106
3.56 0.138796160378181
3.58 0.139166173424836
3.6 0.139518874307523
3.62 0.139855107193718
3.64 0.140175673370398
3.66 0.140481333701078
3.68 0.140772810632497
3.7 0.141050790116201
3.72 0.141315923631468
3.74 0.141568829713059
3.76 0.141810095862109
3.78 0.14204028010208
3.8 0.142259912496712
3.82 0.142469496613305
3.84 0.142669510854186
3.86 0.142860409840591
3.88 0.143042625562586
3.9 0.143216568587722
3.92 0.143382629166277
3.94 0.143541178278931
3.96 0.143692568623836
3.98 0.14383713556111
4 0.143975198004897

